The APOGEE-2 Survey of the Orion Star Forming Complex: I. Target Selection and Validation with early observations

The Orion Star Forming Complex (OSFC) is a central target for the APOGEE-2 Young Cluster Survey. Existing membership catalogs span limited portions of the OSFC, reflecting the difficulty of selecting targets homogeneously across this extended, highly structured region. We have used data from wide field photometric surveys to produce a less biased parent sample of young stellar objects (YSOs) with infrared (IR) excesses indicative of warm circumstellar material or photometric variability at optical wavelengths across the full 420 square degrees extent of the OSFC. When restricted to YSO candidates with H < 12.4, to ensure S/N ~100 for a six visit source, this uniformly selected sample includes 1307 IR excess sources selected using criteria vetted by Koenig & Liesawitz and 990 optical variables identified in the Pan-STARRS1 3$\pi$ survey: 319 sources exhibit both optical variability and evidence of circumstellar disks through IR excess. Objects from this uniformly selected sample received the highest priority for targeting, but required fewer than half of the fibers on each APOGEE-2 plate. We fill the remaining fibers with previously confirmed and new color-magnitude selected candidate OSFC members. Radial velocity measurements from APOGEE-1 and new APOGEE-2 observations taken in the survey's first year indicate that ~90% of the uniformly selected targets have radial velocities consistent with Orion membership.The APOGEE-2 Orion survey will include >1100 bona fide YSOs whose uniform selection function will provide a robust sample for comparative analyses of the stellar populations and properties across all sub-regions of Orion.

==> CottleIR_Excess_Selection_Final_KRC.txt <==
R.A. Dec. W1 $\sigma_{W1}$ W2 $\sigma_{W2}$ W3 $\sigma_{W3}$ W4 $\sigma_{W4}$ J $\sigma_{J}$ H $\sigma_{H}$ K$_s$ $\sigma_{K_s}$ Class
88.9043767 -12.3980204 8.081 0.026 7.25 0.021 4.907 0.015 2.74 0.015 11.943 0.027 10.705 0.024 9.661 0.023 II
89.0623887 -12.3666256 10.763 0.024 10.331 0.021 8.336 0.021 6.232 0.052 13.071 0.024 12.119 0.022 11.478 0.026 II
89.2096355 -12.2446224 11.003 0.023 10.498 0.019 8.314 0.024 6.336 0.069 12.712 0.023 11.919 0.022 11.653 0.023 II
81.0287885 -12.1691326 10.038 0.024 9.117 0.02 6.056 0.015 3.615 0.021 13.255 0.049 12.394 0.05 11.516 0.037 I
89.7099552 -12.1563323 9.567 0.023 9.093 0.02 7.389 0.018 5.681 0.037 11.438 0.024 10.656 0.024 10.216 0.023 II
84.6836122 -11.2364286 8.801 0.023 8.298 0.021 5.631 0.015 3.8 0.02 10.008 0.023 9.645 0.026 9.335 0.021 II
86.8330931 -10.6367774 11.64 0.023 11.322 0.021 9.927 0.048 7.785 0.162 12.867 0.022 12.242 0.027 11.936 0.021 II
79.0883956 -10.5615072 10.406 0.027 9.445 0.02 6.401 0.016 4.213 0.028 13.189 0.046 12.208 0.042 11.236 0.032 I
88.3544222 -10.4583884 10.128 0.022 9.352 0.019 6.924 0.016 4.803 0.029 13.127 0.024 11.776 0.022 10.974 0.019 II
82.7408965 -10.4430291 8.941 0.022 8.36 0.019 5.982 0.014 3.749 0.02 11.664 0.026 10.527 0.027 9.719 0.025 II
88.4290723 -10.4383253 10.718 0.024 10.045 0.02 7.985 0.022 5.845 0.06 13.045 0.022 12.036 0.023 11.572 0.023 II
85.677867 -10.4193252 8.675 0.022 7.33 0.019 4.776 0.016 2.159 0.018 14.378 0.036 12.058 0.029 10.501 0.023 I
88.4486784 -10.4183631 10.987 0.024 10.447 0.021 7.988 0.025 5.615 0.041 12.84 0.026 11.924 0.024 11.443 0.023 II
88.440011 -10.4141107 9.405 0.022 8.533 0.019 6.127 0.015 3.619 0.017 12.949 0.024 11.72 0.024 10.762 0.019 II
88.4163981 -10.3974836 9.573 0.022 8.816 0.019 6.592 0.016 3.223 0.021 13.089 0.033 11.587 0.027 10.6 0.023 II
88.4267623 -10.3707741 11.322 0.023 10.886 0.021 8.838 0.034 6.794 0.096 13.197 0.026 12.273 0.023 11.856 0.021 II
81.723503 -10.0828072 9.741 0.022 9.12 0.02 6.69 0.017 4.533 0.026 11.59 0.024 10.919 0.021 10.616 0.021 II
85.7497749 -10.0610276 10.982 0.023 10.646 0.021 8.04 0.019 5.761 0.042 12.82 0.023 11.835 0.033 11.442 0.033 II
85.6545777 -10.0583071 10.364 0.022 9.923 0.02 8.04 0.018 6.191 0.057 12.831 0.026 11.644 0.027 11.067 0.021 II
85.6852234 -10.055183 10.553 0.023 10.053 0.02 8.051 0.02 5.303 0.033 13.5 0.027 11.923 0.023 11.135 0.024 II
85.5516755 -10.0364847 11.405 0.023 10.893 0.021 8.455 0.022 6.727 0.066 13.307 0.022 12.268 0.025 11.779 0.023 II
85.6156747 -10.0309007 7.269 0.034 6.729 0.021 4.26 0.015 2.006 0.013 10.239 0.024 9.335 0.026 8.472 0.026 II
85.5003843 -10.0197888 9.438 0.023 8.807 0.02 6.551 0.015 3.84 0.025 12.071 0.023 10.736 0.023 9.832 0.023 II
85.6588921 -10.0188093 9.487 0.022 8.815 0.019 7.631 0.016 5.005 0.031 13.716 0.027 11.314 0.027 10.016 0.029 II
85.6523334 -10.0172921 11.02 0.022 10.489 0.021 7.461 0.016 4.311 0.022 13.397 0.029 11.994 0.026 11.362 0.021 II
85.7704814 -10.0055458 10.723 0.024 10.223 0.021 8.463 0.023 6.438 0.061 13.435 0.029 12.119 0.036 11.465 0.03 II
85.579484 -10.0022115 8.138 0.022 6.433 0.024 3.819 0.015 1.197 0.009 15.231 0.056 11.951 0.03 9.758 0.024 I
85.6542423 -9.9938282 9.629 0.023 8.807 0.021 6.788 0.015 4.939 0.03 12.559 0.024 11.54 0.024 10.831 0.023 II
85.8625456 -9.9937757 8.61 0.023 8.082 0.02 5.381 0.015 3.485 0.022 10.984 0.024 10.166 0.024 9.542 0.023 II
85.5433118 -9.9772596 10.418 0.023 9.717 0.02 7.425 0.018 5.004 0.028 13.0 0.024 11.711 0.023 11.053 0.024 II
85.6318799 -9.9614743 10.616 0.023 10.023 0.021 8.338 0.022 6.26 0.056 12.846 0.027 11.695 0.027 11.132 0.021 II
85.715612 -9.9613955 10.763 0.023 10.491 0.021 9.151 0.03 5.549 0.037 13.551 0.028 12.074 0.023 11.512 0.021 II
85.558542 -9.9387864 8.604 0.023 7.86 0.021 5.568 0.014 3.656 0.024 11.237 0.037 10.165 0.052 9.39 0.039 II
85.6634225 -9.9257668 9.602 0.023 9.038 0.021 6.854 0.016 4.633 0.026 12.571 0.026 11.261 0.023 10.517 0.019 II
84.3337983 -9.9122116 10.104 0.023 9.505 0.02 7.409 0.019 5.465 0.046 12.109 0.027 11.135 0.026 10.673 0.023 II
85.6385324 -9.9091501 10.955 0.023 10.49 0.021 9.003 0.029 7.403 0.127 12.983 0.024 11.907 0.023 11.458 0.023 II
85.4888312 -9.8996523 10.224 0.023 9.854 0.02 8.626 0.025 6.781 0.073 11.893 0.023 11.017 0.022 10.601 0.021 II
89.9371385 -9.8962355 10.549 0.023 9.976 0.021 8.121 0.021 6.942 0.076 12.516 0.027 11.495 0.024 11.01 0.023 II
85.6280071 -9.8841987 10.168 0.044 9.516 0.038 7.962 0.025 6.167 0.07 13.36 0.048 11.974 0.049 11.146 0.029 II
89.9620792 -9.8802209 9.019 0.023 8.255 0.021 5.666 0.015 3.362 0.02 11.919 0.026 10.98 0.024 10.274 0.025 II
89.9060835 -9.8598576 10.082 0.023 9.294 0.021 7.726 0.019 5.332 0.029 13.666 0.03 12.154 0.032 11.242 0.026 II
85.7038111 -9.8367285 7.919 0.023 7.332 0.021 5.781 0.015 4.071 0.028 10.784 0.03 9.587 0.026 8.73 0.023 II
85.8127042 -9.772972 10.813 0.024 10.428 0.02 8.743 0.026 6.488 0.07 12.915 0.027 11.973 0.026 11.457 0.033 II
85.7184739 -9.7610741 10.151 0.023 9.544 0.019 8.201 0.02 6.405 0.058 13.131 0.027 11.61 0.026 10.93 0.023 II
85.705826 -9.7541881 7.828 0.027 6.354 0.025 4.384 0.016 2.033 0.022 15.267 0.052 11.876 0.03 9.538 0.023 II
85.6900604 -9.7524133 9.67 0.023 8.906 0.02 6.825 0.017 4.919 0.037 13.048 0.024 11.413 0.022 10.544 0.023 II
85.6364601 -9.751839 10.931 0.023 10.446 0.021 8.816 0.032 6.461 0.061 13.822 0.028 12.312 0.022 11.463 0.021 II
85.2426411 -9.751835 9.801 0.023 8.987 0.02 6.785 0.016 4.959 0.031 12.699 0.024 11.485 0.024 10.467 0.023 II
85.677592 -9.7509752 9.089 0.023 8.315 0.02 6.672 0.016 4.437 0.03 12.986 0.022 11.203 0.022 10.01 0.019 II
85.3188243 -9.7373828 11.335 0.023 10.799 0.021 9.185 0.033 7.557 0.143 12.852 0.021 12.076 0.027 11.76 0.026 II
85.0490276 -9.7030835 7.392 0.037 6.809 0.02 4.324 0.014 2.132 0.017 10.017 0.024 9.236 0.027 8.371 0.023 II
85.2635382 -9.6143733 8.491 0.023 7.989 0.019 5.807 0.014 3.836 0.024 10.692 0.026 9.715 0.025 9.102 0.021 II
85.1726758 -9.6072263 10.919 0.023 10.532 0.021 9.078 0.03 6.704 0.079 12.493 0.023 11.673 0.022 11.452 0.024 II
85.3654835 -9.5281603 9.459 0.023 8.919 0.02 7.597 0.026 5.125 0.038 12.147 0.022 11.033 0.022 10.272 0.019 II
85.3113762 -9.482244 10.938 0.023 10.456 0.021 8.899 0.048 6.728 0.084 12.816 0.023 11.915 0.025 11.443 0.029 II
85.2021698 -9.3963238 9.409 0.022 9.013 0.02 7.34 0.033 5.509 0.049 11.623 0.024 10.503 0.024 10.073 0.023 II
85.1488988 -9.378974 8.775 0.023 7.677 0.021 5.568 0.016 3.534 0.032 14.699 0.042 12.398 0.032 10.67 0.023 II
85.6659478 -9.362805 10.509 0.023 9.942 0.02 7.981 0.023 6.065 0.054 12.736 0.027 11.745 0.024 11.295 0.023 II
85.1557793 -9.3418547 8.824 0.023 8.053 0.02 5.994 0.024 4.052 0.043 12.465 0.03 10.981 0.026 10.036 0.021 II
85.2465133 -9.3298719 10.51 0.023 10.252 0.021 8.446 0.034 6.523 0.07 12.411 0.026 11.276 0.027 10.834 0.023 II
86.4357829 -9.3203183 8.806 0.024 8.187 0.021 6.048 0.015 3.869 0.026 11.375 0.0 10.529 0.0 9.928 0.026 II
85.2729752 -9.3132281 9.425 0.023 9.015 0.019 7.178 0.031 5.258 0.043 11.45 0.028 10.501 0.03 9.996 0.025 II
85.2445134 -9.3020372 10.3 0.022 9.994 0.019 8.211 0.041 6.795 0.113 12.037 0.023 11.008 0.022 10.615 0.023 II
88.7146076 -9.2951164 10.04 0.023 9.512 0.02 7.806 0.021 6.186 0.052 12.197 0.027 11.231 0.023 10.718 0.023 II
85.2922676 -9.2652953 10.458 0.025 9.958 0.022 8.418 0.033 6.683 0.141 12.647 0.023 11.568 0.027 11.012 0.02 II
85.8224609 -9.2309976 11.597 0.024 11.172 0.021 9.515 0.039 7.99 0.214 12.762 0.027 12.214 0.027 11.877 0.027 II
85.2613081 -9.2080611 10.065 0.023 9.358 0.02 7.151 0.026 5.078 0.029 12.703 0.024 11.595 0.025 10.86 0.023 II
85.3164682 -9.1992708 10.206 0.023 9.59 0.021 8.322 0.03 6.017 0.05 13.599 0.035 11.737 0.028 10.765 0.025 II
85.6825926 -9.1785928 11.053 0.064 10.552 0.066 8.642 0.069 6.8 0.165 12.794 0.033 11.922 0.032 11.537 0.021 II
85.6823139 -9.1773415 10.059 0.034 9.541 0.034 7.811 0.035 6.588 0.141 11.733 0.044 10.939 0.048 10.55 0.039 II
85.6991527 -9.1771867 10.75 0.022 10.329 0.021 8.308 0.032 6.106 0.053 12.364 0.029 11.492 0.022 11.113 0.026 II
85.4057607 -9.13088 10.982 0.023 10.7 0.021 9.084 0.036 7.186 0.118 12.667 0.024 11.624 0.023 11.212 0.019 II
85.2245362 -9.1012132 7.644 0.03 6.53 0.024 4.013 0.014 1.811 0.021 12.256 0.024 10.339 0.024 9.059 0.02 II
85.3467846 -8.995239 9.226 0.023 8.509 0.02 6.468 0.018 4.596 0.034 12.324 0.026 11.046 0.028 10.175 0.026 II
85.3006154 -8.9813273 11.102 0.025 10.62 0.022 9.136 0.051 7.35 0.181 13.42 0.045 12.278 0.034 11.668 0.033 II
85.3604391 -8.977633 10.388 0.023 10.011 0.021 7.618 0.02 5.037 0.037 12.748 0.029 11.702 0.028 11.072 0.024 II
85.7239767 -8.9577236 9.201 0.023 8.635 0.02 7.356 0.017 5.258 0.033 11.339 0.023 10.353 0.022 9.684 0.021 II
85.3521576 -8.9422453 9.114 0.023 8.748 0.02 7.005 0.018 5.305 0.046 11.108 0.024 10.173 0.021 9.711 0.023 II
75.3734564 -8.871322 9.353 0.023 8.117 0.02 5.309 0.015 2.217 0.011 14.142 0.082 12.056 0.056 10.592 0.029 I
75.5262997 -8.8462995 8.896 0.023 8.213 0.021 6.115 0.017 4.227 0.03 10.867 0.024 10.114 0.023 9.66 0.019 II
85.6767332 -8.8038818 9.879 0.023 9.434 0.02 8.282 0.031 4.682 0.03 12.837 0.03 11.14 0.027 10.333 0.024 II
85.3612962 -8.706804 9.69 0.023 8.473 0.019 6.038 0.016 3.954 0.024 14.652 0.03 12.111 0.022 10.499 0.021 I
85.6596315 -8.6838287 10.582 0.023 10.026 0.021 8.622 0.037 6.903 0.096 13.346 0.024 12.074 0.022 11.382 0.021 II
85.3315439 -8.6774546 9.354 0.023 8.595 0.019 6.619 0.017 4.487 0.024 13.531 0.029 11.644 0.025 10.496 0.023 II
85.670046 -8.6690792 10.174 0.023 9.45 0.021 7.514 0.022 5.861 0.05 12.968 0.023 11.84 0.022 10.997 0.019 II
85.7003679 -8.6689862 8.851 0.023 7.359 0.021 5.106 0.015 2.679 0.023 14.602 0.063 12.201 0.053 10.424 0.036 I
85.6920812 -8.6668893 8.409 0.023 7.786 0.02 5.687 0.015 3.784 0.024 11.634 0.024 10.184 0.022 9.235 0.027 II
85.7104237 -8.6659803 9.703 0.023 9.095 0.02 7.163 0.02 4.422 0.029 12.813 0.023 11.247 0.022 10.362 0.021 II
85.7187821 -8.6546417 10.156 0.023 9.541 0.02 7.724 0.024 5.273 0.034 13.23 0.023 11.853 0.023 11.061 0.023 II
85.3456307 -8.6530058 10.033 0.022 9.663 0.02 7.437 0.017 4.805 0.028 12.345 0.029 11.208 0.027 10.723 0.026 II
85.7663401 -8.6526296 10.302 0.023 9.788 0.02 8.037 0.024 5.468 0.039 12.765 0.023 11.427 0.022 10.85 0.021 II
85.7082907 -8.6507697 10.964 0.024 10.199 0.02 7.574 0.02 5.285 0.033 13.744 0.028 12.356 0.025 11.566 0.023 II
85.7142952 -8.6505527 8.481 0.024 7.797 0.02 6.205 0.016 4.379 0.022 12.041 0.024 10.497 0.022 9.55 0.026 II
85.7029392 -8.6419625 8.207 0.023 7.524 0.021 5.375 0.016 3.126 0.02 11.149 0.024 9.799 0.022 9.057 0.023 II
85.7103463 -8.6414574 8.003 0.024 6.959 0.021 5.103 0.016 3.33 0.02 12.931 0.023 10.568 0.022 9.087 0.024 II
85.522782 -8.6412506 10.221 0.023 9.854 0.02 8.366 0.031 6.46 0.084 11.963 0.024 10.917 0.021 10.524 0.019 II
85.4267948 -8.6186762 7.952 0.024 7.533 0.02 5.737 0.014 3.415 0.017 10.646 0.033 9.491 0.044 8.763 0.026 II
86.1813423 -8.6149411 10.773 0.023 9.992 0.02 7.825 0.018 5.576 0.038 13.451 0.032 12.25 0.026 11.521 0.021 II
85.9317886 -8.5712398 10.599 0.023 10.155 0.018 8.27 0.021 6.13 0.048 12.916 0.026 11.796 0.024 11.231 0.023 II
85.6875923 -8.5600416 11.006 0.023 10.684 0.02 9.227 0.044 6.514 0.063 13.263 0.03 12.022 0.036 11.398 0.024 II
81.0772309 -8.4858391 11.831 0.024 11.5 0.021 9.479 0.043 7.028 0.118 12.911 0.027 12.219 0.022 11.906 0.019 II
85.6570676 -8.4209797 10.988 0.023 10.368 0.021 8.121 0.024 6.026 0.047 13.302 0.027 12.319 0.025 11.795 0.024 II
83.7425288 -8.4199942 10.18 0.023 9.902 0.02 8.214 0.022 6.241 0.052 11.425 0.023 10.747 0.033 10.46 0.02 II
85.737272 -8.3806395 10.995 0.023 10.588 0.02 8.988 0.027 7.47 0.139 12.884 0.027 11.997 0.024 11.601 0.023 II
86.2701615 -8.3694328 10.117 0.023 9.525 0.02 7.47 0.017 5.216 0.036 12.868 0.024 11.633 0.027 10.839 0.025 II
85.4369616 -8.3585283 8.626 0.024 7.711 0.02 5.185 0.015 2.865 0.019 12.643 0.024 10.926 0.024 9.784 0.021 II
85.9437661 -8.3144903 11.176 0.022 10.758 0.022 8.753 0.025 6.663 0.079 13.106 0.027 12.225 0.027 11.84 0.027 II
85.7683722 -8.3029603 11.087 0.023 10.563 0.021 8.356 0.022 6.018 0.048 13.238 0.027 12.21 0.026 11.669 0.021 II
85.659287 -8.2764502 10.909 0.023 10.33 0.019 7.78 0.02 5.241 0.032 13.832 0.036 12.302 0.027 11.48 0.026 II
85.6754358 -8.2542229 10.908 0.023 10.302 0.019 8.373 0.03 6.15 0.057 13.491 0.027 12.306 0.022 11.536 0.021 II
85.0808309 -8.2378533 9.211 0.023 8.077 0.021 5.63 0.014 3.091 0.02 13.086 0.027 11.389 0.025 10.215 0.025 II
85.5334811 -8.2006944 9.12 0.023 8.288 0.019 6.549 0.022 4.479 0.04 13.694 0.023 11.454 0.032 10.149 0.023 II
85.5215381 -8.1907286 9.584 0.023 8.859 0.02 7.263 0.023 5.366 0.058 13.983 0.028 11.817 0.027 10.594 0.023 II
85.1072595 -8.1880442 11.073 0.023 10.425 0.021 8.173 0.025 6.063 0.046 13.314 0.024 12.11 0.027 11.515 0.026 II
85.2022332 -8.1858221 10.031 0.023 8.952 0.019 6.074 0.015 4.117 0.023 13.562 0.026 11.877 0.025 10.84 0.023 I
85.605994 -8.1653469 10.884 0.024 10.384 0.022 8.22 0.138 6.723 0.341 13.072 0.027 11.913 0.024 11.296 0.019 II
85.6149553 -8.1645852 10.226 0.023 9.585 0.02 7.418 0.057 5.243 0.069 12.827 0.024 11.873 0.026 11.269 0.021 II
85.6832779 -8.1574216 10.179 0.023 9.463 0.02 7.129 0.028 5.331 0.053 12.877 0.026 11.547 0.026 10.973 0.023 II
85.7463818 -8.1565604 10.886 0.022 10.3 0.021 7.753 0.026 5.799 0.041 13.024 0.022 12.054 0.023 11.51 0.021 II
85.59837 -8.1528583 10.867 0.025 10.296 0.027 8.665 0.18 6.468 0.191 13.031 0.024 11.947 0.023 11.391 0.024 II
85.0909682 -8.1488798 10.773 0.026 10.277 0.024 8.705 0.027 6.926 0.113 13.07 0.024 11.904 0.026 11.394 0.025 II
85.6074227 -8.1472268 10.406 0.024 9.855 0.022 7.66 0.037 5.864 0.203 12.779 0.026 11.66 0.024 11.056 0.023 II
85.8419934 -8.1464737 9.861 0.025 9.572 0.024 8.349 0.027 5.353 0.061 12.042 0.041 11.044 0.039 10.441 0.031 II
85.6314199 -8.1396799 10.979 0.024 10.338 0.024 7.356 0.053 5.584 0.136 13.113 0.027 12.037 0.027 11.482 0.027 II
85.3084526 -8.1326224 10.028 0.023 9.603 0.02 7.523 0.018 5.474 0.034 11.679 0.021 10.689 0.024 10.306 0.025 II
85.1130922 -8.1268131 11.313 0.024 10.587 0.02 8.114 0.021 5.807 0.039 12.944 0.021 12.019 0.023 11.333 0.025 II
85.1840537 -8.126357 9.494 0.023 8.775 0.019 6.578 0.015 4.377 0.024 13.003 0.026 11.395 0.026 10.518 0.023 II
85.1040452 -8.1258677 8.198 0.024 7.595 0.02 5.265 0.015 3.323 0.022 10.569 0.021 9.63 0.025 8.917 0.022 II
85.6291464 -8.1105825 10.752 0.023 10.314 0.021 8.939 0.046 6.532 0.092 12.994 0.026 12.034 0.026 11.492 0.024 II
85.6838015 -8.1073038 9.991 0.023 9.324 0.02 6.933 0.017 4.792 0.027 12.714 0.026 11.807 0.026 11.173 0.023 II
77.7984428 -8.1034608 11.392 0.023 10.995 0.02 8.817 0.027 6.466 0.063 12.686 0.024 11.949 0.022 11.763 0.026 II
85.2489574 -8.1009097 11.473 0.023 10.799 0.02 8.302 0.027 6.284 0.063 13.212 0.026 12.379 0.027 11.982 0.025 II
85.2002803 -8.0996393 8.283 0.023 7.89 0.02 6.199 0.015 3.702 0.024 9.914 0.026 9.14 0.029 8.751 0.023 II
85.3556487 -8.0985335 8.02 0.023 6.908 0.02 3.838 0.015 1.627 0.015 10.604 0.029 9.824 0.023 9.287 0.023 I
85.192584 -8.0901061 7.71 0.028 7.013 0.02 5.238 0.015 3.207 0.021 10.158 0.021 9.224 0.025 8.588 0.022 II
85.1951539 -8.0818403 9.495 0.024 8.729 0.021 6.081 0.016 4.325 0.027 12.344 0.021 11.096 0.025 10.448 0.022 II
85.3774371 -8.0800417 8.171 0.022 7.14 0.018 4.927 0.011 3.187 0.017 12.792 0.027 11.163 0.023 10.096 0.023 II
85.15566 -8.0675145 6.922 0.057 6.242 0.028 3.417 0.016 0.997 0.012 9.741 0.021 8.732 0.025 7.933 0.047 II
85.1708571 -8.0384889 10.053 0.023 9.559 0.021 7.622 0.021 4.959 0.034 13.496 0.024 11.786 0.025 10.847 0.023 II
84.7145798 -8.0242969 10.015 0.023 8.957 0.02 6.531 0.015 4.037 0.025 12.967 0.025 11.525 0.026 10.513 0.023 II
85.7431087 -8.0171945 10.68 0.023 10.047 0.021 8.318 0.025 6.546 0.071 13.333 0.024 12.183 0.023 11.265 0.021 II
85.4572499 -8.0089594 6.851 0.062 6.126 0.032 4.124 0.014 2.264 0.017 9.41 0.03 8.539 0.034 7.811 0.021 II
85.3891033 -7.9989724 10.464 0.023 9.864 0.02 7.627 0.018 4.53 0.025 13.732 0.029 12.044 0.022 11.22 0.023 II
85.4777887 -7.9867744 9.573 0.023 9.076 0.021 7.677 0.019 5.638 0.035 12.356 0.026 11.059 0.022 10.345 0.019 II
85.5608201 -7.9827396 10.711 0.023 10.135 0.02 8.031 0.023 5.576 0.036 12.758 0.026 11.849 0.022 11.402 0.019 II
85.6101136 -7.9823879 10.302 0.048 9.674 0.05 7.986 0.088 6.108 0.234 12.744 0.026 11.443 0.029 10.825 0.027 II
85.6104376 -7.9807799 8.898 0.026 8.11 0.024 5.562 0.014 3.008 0.02 11.963 0.038 10.733 0.043 9.964 0.036 II
85.559572 -7.9764239 8.975 0.023 8.558 0.02 6.378 0.016 4.351 0.022 11.727 0.026 10.624 0.022 9.887 0.019 II
85.4322193 -7.9728865 10.33 0.023 9.593 0.019 7.683 0.019 5.32 0.029 12.337 0.033 11.444 0.029 10.862 0.023 II
84.4561798 -7.9647892 11.591 0.023 11.315 0.02 9.806 0.047 8.464 0.364 12.806 0.026 12.046 0.027 11.842 0.026 II
83.6549573 -7.9611609 11.18 0.024 10.759 0.021 9.315 0.031 7.707 0.207 12.676 0.027 11.922 0.029 11.616 0.023 II
79.0938206 -7.9473318 9.129 0.023 8.591 0.019 6.958 0.018 4.578 0.026 12.117 0.022 11.009 0.028 10.145 0.021 II
85.0856228 -7.9443252 8.073 0.025 6.772 0.021 4.185 0.015 1.509 0.014 12.851 0.029 10.678 0.025 9.399 0.025 I
85.115947 -7.9267779 10.512 0.023 9.711 0.02 7.536 0.02 5.404 0.035 13.925 0.025 12.283 0.025 11.392 0.023 II
85.1040124 -7.9264708 9.523 0.023 8.712 0.02 7.156 0.018 5.524 0.036 12.446 0.023 11.367 0.025 10.658 0.023 II
85.3884291 -7.9173008 9.656 0.024 9.176 0.021 7.471 0.017 5.519 0.043 12.209 0.026 11.174 0.022 10.526 0.021 II
85.0863675 -7.9166326 10.148 0.023 8.301 0.02 5.059 0.015 2.812 0.02 13.149 0.026 11.468 0.023 10.416 0.026 I
85.3577707 -7.8307544 10.203 0.023 9.902 0.02 7.319 0.018 4.038 0.022 12.623 0.027 11.201 0.022 10.55 0.021 II
84.8119119 -7.8289169 11.574 0.024 11.115 0.02 9.359 0.036 7.288 0.133 12.806 0.024 12.134 0.025 11.86 0.029 II
85.0715233 -7.8207136 9.433 0.023 8.662 0.02 6.332 0.016 3.783 0.022 12.487 0.024 10.845 0.025 9.884 0.021 II
85.2395008 -7.802436 9.416 0.023 8.66 0.021 6.5 0.016 4.076 0.021 12.905 0.024 11.161 0.025 10.187 0.023 II
85.2728662 -7.7854399 9.186 0.023 8.575 0.021 7.173 0.018 5.011 0.028 12.651 0.024 11.23 0.027 10.264 0.02 II
84.652522 -7.7762269 10.482 0.023 10.069 0.021 8.428 0.023 6.84 0.09 11.847 0.023 11.048 0.023 10.716 0.021 II
85.1840304 -7.7527013 9.578 0.023 8.926 0.021 7.678 0.018 5.396 0.033 13.045 0.025 11.374 0.023 10.568 0.023 II
84.6993166 -7.74243 9.995 0.023 9.358 0.02 7.711 0.019 6.149 0.062 12.283 0.021 11.377 0.025 10.708 0.021 II
84.9013665 -7.7308564 10.12 0.023 9.652 0.02 7.705 0.021 5.174 0.033 12.069 0.024 11.149 0.024 10.659 0.023 II
85.2670307 -7.727395 11.008 0.023 10.402 0.021 8.55 0.032 7.017 0.116 13.308 0.028 12.144 0.032 11.589 0.026 II
83.7159009 -7.6388471 10.112 0.021 9.725 0.019 7.548 0.018 6.113 0.052 11.471 0.023 10.832 0.035 10.561 0.022 II
84.6085036 -7.6330907 10.588 0.024 10.204 0.021 8.055 0.024 5.819 0.049 11.998 0.022 11.196 0.025 10.888 0.023 II
82.0715383 -7.6181768 9.312 0.024 8.746 0.021 6.827 0.017 4.677 0.029 11.557 0.024 10.665 0.021 10.118 0.023 II
82.0809038 -7.6072815 9.791 0.023 9.337 0.021 7.568 0.019 6.402 0.053 11.206 0.026 10.522 0.024 10.213 0.021 II
85.0574437 -7.5377937 9.95 0.023 8.999 0.02 6.311 0.015 3.501 0.019 12.785 0.022 11.666 0.026 11.1 0.021 II
82.6999934 -7.525667 10.582 0.024 10.267 0.021 7.99 0.02 6.429 0.071 12.247 0.024 11.433 0.024 11.064 0.021 II
84.6362007 -7.5144972 11.443 0.024 10.93 0.021 9.864 0.067 8.769 0.0 12.706 0.024 11.978 0.028 11.626 0.023 II
85.1861382 -7.4984429 9.435 0.024 8.299 0.02 5.766 0.016 3.64 0.025 12.451 0.024 11.242 0.025 10.537 0.023 II
85.0638155 -7.4796852 9.687 0.023 8.809 0.02 6.255 0.018 4.21 0.032 14.035 0.03 12.272 0.026 11.249 0.023 II
84.7271887 -7.4643766 8.926 0.022 8.157 0.017 6.073 0.013 3.399 0.018 12.194 0.022 10.725 0.025 9.788 0.023 II
85.0431706 -7.4606835 9.197 0.023 8.484 0.02 5.619 0.016 3.109 0.018 12.865 0.024 10.968 0.028 9.964 0.023 II
84.8430728 -7.4457004 7.285 0.036 6.438 0.025 4.277 0.014 1.838 0.019 10.456 0.026 9.17 0.026 8.165 0.029 II
85.3271861 -7.4392405 10.183 0.023 9.605 0.02 7.235 0.019 5.353 0.036 12.635 0.028 11.701 0.023 11.153 0.023 II
84.9954569 -7.4260397 8.998 0.022 7.949 0.02 6.229 0.017 3.805 0.023 14.762 0.062 12.352 0.035 10.781 0.026 II
84.404203 -7.4046694 10.122 0.024 9.387 0.021 7.502 0.019 5.179 0.032 13.273 0.026 11.897 0.025 11.079 0.022 II
84.9611997 -7.3918313 9.446 0.022 8.312 0.02 5.41 0.015 2.828 0.017 14.427 0.04 12.033 0.028 10.624 0.023 I
85.1880096 -7.3736396 8.435 0.022 7.659 0.02 5.621 0.015 3.651 0.024 11.744 0.024 10.499 0.025 9.501 0.02 II
84.5174114 -7.3679011 11.226 0.023 10.729 0.021 8.624 0.027 6.314 0.079 13.181 0.023 12.296 0.028 11.792 0.023 II
84.7182234 -7.3526614 7.332 0.037 6.74 0.024 4.602 0.014 2.442 0.019 10.236 0.022 8.872 0.025 8.034 0.033 II
84.5799037 -7.3473896 10.859 0.023 10.091 0.019 7.735 0.021 5.833 0.043 13.184 0.024 12.027 0.023 11.453 0.023 II
79.8537974 -7.3470502 9.808 0.023 9.342 0.02 7.794 0.02 6.346 0.062 11.894 0.024 11.127 0.022 10.586 0.024 II
84.9308517 -7.3391594 10.437 0.023 9.794 0.02 8.066 0.033 6.012 0.047 13.998 0.036 12.33 0.031 11.452 0.026 II
84.7083937 -7.3385243 9.006 0.023 8.42 0.021 6.171 0.015 3.415 0.024 11.511 0.028 10.287 0.025 9.47 0.018 II
85.0701268 -7.3186679 11.292 0.023 10.743 0.021 9.095 0.064 7.211 0.124 13.14 0.026 12.328 0.025 11.739 0.025 II
84.3329227 -7.3160785 11.115 0.023 10.498 0.021 8.854 0.028 7.1 0.096 12.689 0.024 12.002 0.024 11.573 0.024 II
82.9443463 -7.2750298 10.566 0.023 10.193 0.021 8.759 0.026 6.161 0.063 12.117 0.026 11.392 0.022 11.048 0.021 II
84.5206555 -7.2696686 9.609 0.023 9.102 0.019 6.976 0.018 5.144 0.037 12.397 0.024 11.228 0.025 10.484 0.023 II
84.5034389 -7.2650378 10.249 0.023 9.69 0.019 7.73 0.022 5.579 0.044 11.834 0.026 11.028 0.025 10.689 0.026 II
84.6782761 -7.2121778 7.402 0.031 6.115 0.034 3.442 0.012 1.296 0.013 10.823 0.028 9.283 0.027 8.124 0.021 I
84.7723789 -7.1847845 9.14 0.024 7.939 0.02 5.02 0.015 2.583 0.023 12.778 0.029 11.371 0.024 10.542 0.023 I
84.6527271 -7.1833908 10.092 0.022 9.288 0.019 6.394 0.014 4.052 0.023 12.599 0.029 11.373 0.027 10.727 0.023 II
85.0468933 -7.1647541 9.604 0.023 9.035 0.02 7.591 0.025 5.895 0.055 12.185 0.044 11.298 0.042 10.642 0.034 II
84.572634 -7.161021 10.338 0.023 9.81 0.021 7.505 0.025 4.437 0.031 12.443 0.025 11.261 0.024 10.828 0.026 II
84.5994684 -7.1274774 9.591 0.023 8.948 0.02 7.167 0.019 5.326 0.04 12.385 0.028 11.433 0.024 10.804 0.021 II
84.5560573 -7.1120603 10.163 0.023 9.477 0.021 7.415 0.02 5.197 0.034 13.49 0.032 11.615 0.026 10.775 0.022 II
84.6988859 -7.1041568 10.163 0.023 9.376 0.021 7.91 0.022 6.056 0.053 13.892 0.029 12.041 0.025 10.953 0.023 II
85.1068585 -7.09368 10.887 0.023 10.425 0.02 8.482 0.024 6.503 0.066 12.809 0.024 11.902 0.027 11.484 0.026 II
84.0856517 -7.0921663 10.937 0.023 10.569 0.021 8.478 0.029 6.4 0.094 12.158 0.024 11.404 0.034 11.165 0.02 II
84.5381518 -7.0905139 9.409 0.023 8.795 0.021 7.0 0.018 5.182 0.045 11.484 0.02 10.518 0.023 10.104 0.023 II
84.69513 -7.0858302 10.257 0.023 9.591 0.021 8.016 0.025 5.853 0.052 13.732 0.026 12.278 0.025 11.341 0.025 II
84.5978322 -7.0790835 11.296 0.024 10.786 0.022 8.872 0.032 7.089 0.14 12.719 0.028 12.003 0.024 11.696 0.023 II
84.3084238 -7.0614245 10.366 0.022 9.911 0.019 8.118 0.022 6.215 0.051 12.117 0.023 11.227 0.025 10.793 0.023 II
84.7673388 -7.0583168 10.092 0.023 9.413 0.02 7.413 0.026 5.171 0.039 13.793 0.033 11.991 0.024 11.056 0.023 II
84.3081182 -7.056402 10.935 0.022 10.429 0.02 8.936 0.042 7.071 0.109 12.62 0.024 11.925 0.027 11.619 0.023 II
84.6728081 -7.0312642 11.099 0.024 10.569 0.021 8.868 0.031 6.314 0.067 13.515 0.028 12.235 0.025 11.725 0.026 II
84.6806294 -7.0263391 9.891 0.024 9.036 0.02 7.66 0.023 4.383 0.031 14.503 0.039 11.967 0.025 10.757 0.025 II
84.7551285 -7.019316 10.702 0.023 10.257 0.02 8.83 0.04 5.954 0.053 13.369 0.027 12.055 0.027 11.372 0.023 II
84.7203242 -7.0066949 10.931 0.022 10.407 0.02 9.134 0.037 7.474 0.22 13.6 0.027 12.056 0.024 11.342 0.023 II
81.8007087 -6.9985898 10.872 0.023 10.442 0.021 8.682 0.026 6.464 0.064 12.655 0.023 11.839 0.025 11.331 0.023 II
81.3848915 -6.9880976 8.251 0.023 7.844 0.021 5.961 0.016 2.774 0.019 9.95 0.024 9.313 0.024 8.716 0.019 II
84.6671241 -6.9874662 9.696 0.024 8.871 0.02 6.857 0.02 4.816 0.044 12.839 0.023 11.552 0.024 10.652 0.023 II
84.3146755 -6.9843728 9.293 0.023 8.716 0.021 7.484 0.018 5.922 0.043 12.504 0.038 11.199 0.033 10.389 0.027 II
84.4800093 -6.9787165 10.986 0.024 10.519 0.023 9.301 0.056 8.014 0.0 12.729 0.025 11.944 0.024 11.515 0.025 II
84.3519742 -6.9758287 8.679 0.023 7.479 0.021 4.815 0.014 2.404 0.025 13.093 0.032 11.045 0.024 9.849 0.022 I
84.4728513 -6.9710274 10.525 0.023 10.096 0.021 8.17 0.045 6.992 0.165 12.047 0.023 11.131 0.021 10.805 0.028 II
84.687292 -6.9707341 9.493 0.026 8.754 0.023 7.122 0.019 5.31 0.064 13.324 0.024 11.613 0.025 10.646 0.023 II
84.6800866 -6.9691737 7.327 0.028 6.398 0.022 5.002 0.014 2.855 0.022 12.046 0.033 9.978 0.03 8.617 0.026 II
84.4799362 -6.9601264 11.193 0.041 10.819 0.043 9.693 0.114 7.883 0.0 12.666 0.041 11.963 0.043 11.669 0.046 II
84.4769973 -6.9586764 9.106 0.022 8.608 0.02 6.533 0.014 4.664 0.032 11.368 0.022 10.507 0.021 9.988 0.022 II
84.5437205 -6.9519984 11.615 0.024 11.311 0.022 9.361 0.047 6.921 0.095 13.171 0.025 12.15 0.024 11.795 0.025 II
84.4655167 -6.9477461 9.348 0.023 8.692 0.02 6.859 0.021 4.962 0.034 11.455 0.024 10.504 0.024 10.052 0.023 II
84.3777353 -6.9350682 11.066 0.023 10.621 0.022 8.3 0.048 6.531 0.082 12.328 0.024 11.63 0.025 11.382 0.026 II
83.0324321 -6.9269251 10.294 0.023 9.887 0.02 8.714 0.026 6.678 0.082 12.457 0.024 11.533 0.024 11.03 0.025 II
84.6153034 -6.9149001 9.631 0.023 9.247 0.021 6.941 0.018 4.517 0.029 11.305 0.024 10.534 0.024 10.106 0.023 II
83.5763896 -6.9071572 11.091 0.023 10.578 0.021 8.778 0.027 7.061 0.102 12.507 0.024 11.876 0.033 11.528 0.022 II
84.6332395 -6.8775031 10.89 0.023 10.429 0.02 8.833 0.034 7.415 0.157 12.464 0.026 11.565 0.024 11.184 0.023 II
82.7891581 -6.8712292 10.413 0.023 10.013 0.019 7.911 0.021 5.522 0.035 12.07 0.034 11.261 0.033 10.857 0.026 II
84.4556012 -6.860373 11.563 0.024 11.303 0.021 9.481 0.053 6.636 0.074 12.863 0.027 12.048 0.026 11.765 0.029 II
84.6115994 -6.848546 11.462 0.025 10.991 0.022 8.936 0.044 6.66 0.096 13.322 0.033 12.396 0.034 12.011 0.034 II
83.9591335 -6.8444953 9.764 0.022 8.941 0.019 7.049 0.018 4.81 0.026 13.006 0.024 11.823 0.034 10.862 0.02 II
84.4353368 -6.8435064 10.913 0.023 10.444 0.021 8.028 0.025 5.766 0.046 12.283 0.024 11.474 0.026 11.207 0.025 II
84.5387908 -6.8212943 6.489 0.076 5.668 0.05 3.095 0.011 1.343 0.027 9.938 0.021 8.969 0.027 7.978 0.027 II
84.4834434 -6.8152787 10.067 0.023 9.343 0.021 7.555 0.024 4.773 0.035 13.87 0.027 12.105 0.027 10.985 0.026 II
84.0345448 -6.8101032 9.561 0.023 8.511 0.019 5.77 0.016 3.673 0.024 12.083 0.023 11.131 0.03 10.633 0.018 I
83.8546446 -6.7990539 9.415 0.023 8.852 0.02 7.189 0.019 5.266 0.04 11.368 0.027 10.468 0.03 9.969 0.02 II
83.8629202 -6.7634634 11.621 0.023 11.164 0.02 9.642 0.148 7.496 0.288 13.212 0.024 12.332 0.03 11.96 0.02 II
84.0892076 -6.7601976 7.106 0.041 6.185 0.025 4.417 0.015 2.463 0.025 10.85 0.023 9.268 0.033 8.159 0.016 II
83.8793696 -6.7550547 9.942 0.023 9.387 0.019 7.05 0.02 4.766 0.034 11.548 0.023 10.849 0.03 10.521 0.02 II
84.3452558 -6.7462376 10.8 0.024 10.421 0.021 9.536 0.068 8.371 0.0 12.577 0.023 11.682 0.022 11.281 0.023 II
84.1047117 -6.7449517 6.864 0.064 5.716 0.046 3.38 0.012 0.654 0.023 11.302 0.027 9.472 0.032 8.209 0.023 II
84.117086 -6.7423677 11.052 0.023 10.676 0.021 10.453 0.0 8.062 0.0 12.829 0.027 11.971 0.03 11.675 0.019 II
84.1370745 -6.7392771 9.882 0.021 9.162 0.019 6.73 0.017 4.412 0.025 13.025 0.032 11.525 0.034 10.676 0.02 II
84.8135159 -6.7340751 9.325 0.023 8.889 0.021 7.745 0.02 5.399 0.038 11.523 0.029 10.572 0.028 10.01 0.029 II
84.1115665 -6.7286976 10.098 0.022 9.289 0.021 7.614 0.044 5.563 0.056 13.871 0.035 11.939 0.034 10.954 0.022 II
83.2772709 -6.725879 11.227 0.023 10.858 0.021 8.863 0.031 6.794 0.082 12.422 0.027 11.785 0.026 11.487 0.025 II
84.4952819 -6.7255963 10.981 0.025 10.425 0.023 8.341 0.032 6.539 0.123 12.879 0.06 12.283 0.056 11.959 0.057 II
84.219554 -6.7189648 9.607 0.023 8.878 0.021 6.424 0.021 4.435 0.037 12.74 0.029 11.333 0.032 10.515 0.022 II
84.125962 -6.7127852 10.447 0.023 9.801 0.02 7.759 0.034 5.886 0.066 13.417 0.029 11.937 0.03 11.256 0.02 II
84.0208439 -6.7122202 10.896 0.023 10.391 0.021 8.625 0.152 6.836 0.252 12.305 0.024 11.646 0.032 11.297 0.02 II
83.9893836 -6.7116113 8.591 0.023 7.86 0.02 5.747 0.016 3.996 0.031 10.958 0.027 10.136 0.03 9.651 0.02 II
84.0007596 -6.7094842 8.744 0.026 8.237 0.023 6.825 0.022 5.13 0.06 10.943 0.027 10.05 0.03 9.478 0.02 II
80.7372085 -6.7020665 11.744 0.024 11.385 0.021 9.976 0.05 7.895 0.196 12.931 0.028 12.253 0.026 11.964 0.024 II
84.0915035 -6.6950104 11.616 0.024 11.173 0.021 9.49 0.187 6.892 0.0 12.867 0.027 12.218 0.032 11.905 0.024 II
84.2089313 -6.6914363 10.106 0.023 9.751 0.021 7.597 0.029 5.111 0.054 12.014 0.026 10.986 0.03 10.489 0.022 II
84.1706226 -6.6882253 11.465 0.023 10.969 0.022 9.072 0.106 6.412 0.112 13.029 0.026 12.174 0.03 11.806 0.02 II
83.9887564 -6.6744759 11.515 0.024 10.95 0.021 8.828 0.113 6.557 0.249 12.859 0.026 12.139 0.03 11.814 0.022 II
83.8924751 -6.6620243 11.385 0.024 10.982 0.021 9.666 0.044 7.79 0.195 12.799 0.023 12.084 0.04 11.727 0.018 II
83.9927137 -6.6119691 9.829 0.023 9.282 0.02 7.375 0.051 5.374 0.078 11.711 0.027 10.854 0.03 10.381 0.022 II
83.5656258 -6.6012903 7.943 0.027 7.368 0.02 5.006 0.015 2.895 0.02 10.592 0.023 9.647 0.03 8.966 0.02 II
84.3052776 -6.5834925 6.88 0.066 6.101 0.036 3.591 0.015 2.196 0.024 9.113 0.024 8.565 0.04 7.897 0.029 II
83.9281886 -6.5810431 10.592 0.023 10.034 0.021 8.61 0.104 6.494 0.138 12.369 0.023 11.579 0.032 11.161 0.02 II
82.5479071 -6.5691596 8.413 0.023 7.624 0.02 4.64 0.015 3.017 0.018 9.842 0.026 9.379 0.021 9.149 0.023 II
84.172285 -6.5666868 7.908 0.025 6.957 0.021 4.75 0.015 2.484 0.021 11.082 0.032 10.148 0.041 9.519 0.028 II
84.2504537 -6.5575906 6.956 0.049 6.205 0.03 4.585 0.015 3.107 0.025 10.11 0.023 8.969 0.025 8.118 0.023 II
84.153893 -6.5566752 8.861 0.024 8.039 0.021 6.35 0.017 4.767 0.033 11.774 0.027 10.62 0.034 9.663 0.022 II
84.0277244 -6.5381094 8.508 0.023 7.921 0.021 6.346 0.044 4.625 0.093 12.126 0.026 10.665 0.033 9.682 0.018 II
85.1668907 -6.5305502 9.699 0.023 9.13 0.019 7.235 0.021 5.117 0.038 11.764 0.027 10.883 0.025 10.336 0.023 II
83.7014255 -6.5074703 10.39 0.024 9.858 0.021 7.869 0.026 6.014 0.073 12.097 0.026 11.308 0.033 10.817 0.02 II
84.1695753 -6.502599 10.514 0.023 10.203 0.022 8.486 0.067 6.33 0.106 11.984 0.029 11.282 0.034 10.935 0.022 II
84.525326 -6.4975705 9.7 0.023 9.185 0.02 7.071 0.021 5.111 0.032 12.389 0.024 11.317 0.023 10.695 0.023 II
77.2221476 -6.4962694 10.034 0.023 9.492 0.02 7.772 0.02 5.565 0.044 11.575 0.022 10.772 0.022 10.476 0.023 II
83.9873629 -6.4939541 10.517 0.023 9.883 0.022 7.824 0.026 5.71 0.049 12.632 0.027 11.872 0.03 11.365 0.02 II
84.0211834 -6.4922922 9.22 0.023 8.714 0.02 6.984 0.02 5.144 0.037 12.368 0.026 11.271 0.03 10.494 0.022 II
85.0210374 -6.4901791 9.983 0.023 9.37 0.02 7.202 0.019 5.25 0.042 12.105 0.023 11.23 0.025 10.762 0.022 II
82.3992572 -6.4897133 8.824 0.022 8.339 0.02 6.637 0.016 4.594 0.032 11.475 0.027 10.48 0.022 9.818 0.023 II
83.8289422 -6.4570783 11.428 0.023 10.917 0.021 8.577 0.04 6.156 0.163 13.144 0.031 12.387 0.033 11.885 0.022 II
83.6798488 -6.4540629 11.424 0.023 10.966 0.021 9.042 0.113 6.982 0.252 12.763 0.029 12.124 0.032 11.827 0.022 II
84.090982 -6.4339193 9.164 0.023 8.4 0.021 6.643 0.019 5.015 0.036 12.267 0.026 11.13 0.041 10.262 0.028 II
83.9413949 -6.4331022 8.789 0.023 8.16 0.02 6.805 0.019 4.736 0.035 11.995 0.024 10.507 0.032 9.674 0.02 II
84.0807712 -6.4309276 11.096 0.024 10.514 0.021 8.6 0.044 6.516 0.117 13.165 0.021 12.362 0.033 11.797 0.018 II
84.1161987 -6.4266461 11.817 0.024 11.563 0.022 9.53 0.243 6.5 0.135 12.933 0.027 12.309 0.032 12.039 0.018 II
84.0045556 -6.4187998 11.763 0.024 11.316 0.021 9.894 0.095 8.272 0.441 12.975 0.023 12.275 0.03 12.098 0.02 II
83.8241866 -6.410663 9.593 0.022 8.919 0.02 6.401 0.018 4.944 0.034 11.307 0.026 10.519 0.03 10.216 0.022 II
84.0347257 -6.4105024 11.46 0.024 11.031 0.021 9.842 0.078 8.608 0.0 12.7 0.024 12.082 0.034 11.739 0.022 II
83.9910133 -6.3957021 11.459 0.024 10.935 0.022 8.985 0.042 7.121 0.118 12.839 0.028 12.297 0.043 12.007 0.027 II
84.0911587 -6.3916343 9.285 0.023 7.941 0.02 5.33 0.014 3.077 0.018 13.444 0.029 11.579 0.032 10.449 0.022 I
84.1154794 -6.3867406 10.507 0.024 9.958 0.02 8.188 0.038 6.199 0.095 11.898 0.027 11.208 0.032 10.773 0.018 II
84.1253944 -6.3861383 9.592 0.024 8.988 0.02 7.016 0.025 4.518 0.047 12.169 0.027 11.04 0.03 10.318 0.018 II
84.0898924 -6.3812406 9.484 0.024 8.553 0.021 6.062 0.017 3.711 0.025 14.448 0.028 12.291 0.032 10.974 0.02 II
83.92095 -6.3792733 9.425 0.023 8.985 0.021 7.638 0.026 4.536 0.029 10.912 0.024 10.073 0.032 9.697 0.02 II
83.9623352 -6.3787936 10.559 0.023 9.881 0.019 7.487 0.026 5.111 0.05 12.63 0.023 11.881 0.03 11.725 0.02 II
83.3374481 -6.3759283 9.974 0.024 9.306 0.02 7.481 0.018 5.572 0.039 12.583 0.022 11.654 0.022 11.016 0.023 II
84.0477634 -6.3728698 9.798 0.034 9.061 0.032 7.31 0.041 5.505 0.136 12.693 0.041 11.245 0.043 10.427 0.031 II
83.9307377 -6.3721127 10.151 0.023 9.647 0.02 7.834 0.045 5.563 0.07 12.102 0.023 11.208 0.032 10.669 0.018 II
84.5442898 -6.3690685 9.803 0.023 9.279 0.02 7.191 0.02 4.672 0.031 11.904 0.023 11.112 0.027 10.658 0.025 II
84.0875733 -6.3647523 9.437 0.023 8.555 0.021 6.986 0.021 4.055 0.027 13.331 0.032 11.147 0.036 10.074 0.025 II
83.9285075 -6.3624074 11.511 0.024 11.204 0.021 9.218 0.131 7.267 0.18 12.982 0.024 12.251 0.03 11.964 0.018 II
83.9485302 -6.3600228 10.678 0.023 10.045 0.021 8.311 0.08 6.61 0.146 12.578 0.021 11.908 0.03 11.391 0.018 II
83.0617955 -6.3485202 11.096 0.024 10.743 0.02 8.341 0.022 6.313 0.074 12.427 0.023 11.778 0.026 11.504 0.023 II
85.4020736 -6.34589 10.031 0.02 9.521 0.019 7.038 0.018 5.127 0.034 11.613 0.022 10.904 0.024 10.618 0.019 II
84.0770001 -6.3440962 10.576 0.023 10.101 0.02 7.962 0.032 6.226 0.111 12.205 0.023 11.428 0.03 11.099 0.022 II
83.863256 -6.3283325 9.9 0.022 9.565 0.02 7.886 0.023 6.425 0.094 11.292 0.023 10.494 0.03 10.139 0.02 II
83.6985948 -6.3278136 10.453 0.022 10.079 0.021 8.566 0.033 6.467 0.065 12.768 0.026 11.703 0.032 11.197 0.02 II
84.1349319 -6.3221831 9.384 0.023 9.043 0.02 7.662 0.024 6.004 0.057 10.887 0.027 10.205 0.03 9.936 0.02 II
76.7087509 -6.3188799 10.956 0.024 10.435 0.021 8.868 0.051 7.185 0.139 13.296 0.03 12.158 0.027 11.531 0.027 II
83.3875256 -6.3104402 8.409 0.023 7.34 0.02 4.464 0.015 2.261 0.019 12.548 0.027 11.405 0.035 10.734 0.033 I
84.0628136 -6.2935857 9.407 0.023 9.095 0.021 7.146 0.022 5.108 0.043 11.185 0.024 10.416 0.033 9.992 0.022 II
84.071828 -6.2901431 11.066 0.023 10.698 0.02 8.835 0.048 6.615 0.1 12.22 0.021 11.596 0.032 11.322 0.022 II
76.7229321 -6.2867638 8.492 0.024 7.804 0.02 5.451 0.014 3.319 0.023 11.16 0.028 9.915 0.029 9.134 0.025 II
85.0280195 -6.2719354 8.995 0.023 8.648 0.02 6.677 0.016 3.923 0.027 10.814 0.021 10.038 0.025 9.571 0.022 II
76.8357749 -6.2700041 11.035 0.024 10.355 0.021 8.153 0.029 6.122 0.055 12.914 0.023 12.068 0.023 11.626 0.023 II
83.9989769 -6.2684768 8.812 0.023 8.309 0.019 6.669 0.018 5.183 0.036 10.554 0.024 9.894 0.034 9.544 0.022 II
83.9888016 -6.2604857 10.767 0.023 10.302 0.02 8.68 0.039 7.403 0.12 12.619 0.023 11.9 0.034 11.451 0.02 II
84.0045928 -6.2587308 10.453 0.023 10.007 0.019 7.99 0.029 6.46 0.089 12.177 0.023 11.439 0.032 11.05 0.02 II
84.1824121 -6.2579368 11.763 0.024 11.3 0.021 9.653 0.052 8.654 0.0 13.028 0.029 12.373 0.034 12.097 0.025 II
83.8106906 -6.2535701 10.384 0.027 9.844 0.027 7.611 0.04 5.07 0.056 12.489 0.039 11.381 0.041 10.857 0.031 II
76.7982165 -6.2527635 8.97 0.023 8.323 0.02 6.714 0.018 4.841 0.031 13.017 0.028 11.283 0.029 10.022 0.03 II
83.8913917 -6.2424231 11.369 0.024 10.843 0.022 8.399 0.055 6.401 0.125 12.747 0.026 12.114 0.032 11.806 0.022 II
84.027775 -6.2404619 8.897 0.023 8.26 0.019 6.624 0.018 4.754 0.032 11.53 0.04 10.719 0.048 10.095 0.035 II
83.8663204 -6.2375359 9.393 0.022 8.849 0.02 7.407 0.029 5.664 0.06 12.378 0.026 11.269 0.03 10.6 0.019 II
76.890503 -6.229889 11.561 0.023 10.88 0.022 8.76 0.039 7.196 0.126 13.014 0.023 12.389 0.027 12.016 0.021 II
83.811341 -6.2277836 11.252 0.023 10.952 0.02 8.911 0.114 6.001 0.091 12.672 0.027 11.847 0.03 11.486 0.018 II
76.8694069 -6.2238723 10.764 0.022 10.269 0.021 8.455 0.03 6.199 0.067 12.5 0.03 11.52 0.032 11.038 0.026 II
84.0614932 -6.2213664 11.034 0.024 10.609 0.019 8.808 0.037 6.947 0.09 12.47 0.021 11.737 0.032 11.497 0.018 II
83.9536317 -6.2021916 9.465 0.023 9.008 0.02 7.102 0.022 5.032 0.034 11.094 0.026 10.316 0.032 9.963 0.022 II
76.8774766 -6.1833167 7.473 0.033 6.923 0.021 5.33 0.015 3.371 0.025 10.12 0.027 9.04 0.03 8.251 0.021 II
84.1691212 -6.1759151 9.694 0.023 9.005 0.021 7.402 0.021 4.975 0.042 12.648 0.029 11.208 0.032 10.44 0.022 II
84.0402991 -6.1750829 9.527 0.023 9.038 0.019 7.519 0.047 6.606 0.144 11.315 0.0 10.447 0.0 10.246 0.035 II
76.8757004 -6.1711198 7.606 0.027 6.889 0.021 4.931 0.016 2.542 0.023 10.822 0.026 9.572 0.029 8.611 0.021 II
83.9667824 -6.1671387 7.167 0.038 6.206 0.025 3.302 0.013 0.668 0.02 9.725 0.032 8.617 0.051 8.005 0.023 II
84.5863012 -6.1668947 11.045 0.023 10.621 0.021 9.489 0.093 7.289 0.15 12.67 0.025 11.895 0.027 11.502 0.026 II
83.3812216 -6.1650456 11.216 0.023 10.701 0.021 8.69 0.029 7.068 0.109 12.752 0.025 12.03 0.031 11.674 0.022 II
82.87938 -6.1449394 10.667 0.023 10.064 0.019 8.666 0.035 6.811 0.087 12.863 0.024 12.027 0.025 11.486 0.019 II
84.1315284 -6.1409829 8.28 0.023 7.723 0.02 5.422 0.015 3.416 0.024 10.487 0.032 9.599 0.038 9.072 0.03 II
82.297666 -6.1348244 7.173 0.048 6.53 0.022 4.032 0.013 2.282 0.019 9.03 0.023 8.461 0.067 7.968 0.026 II
84.108871 -6.1343426 8.25 0.022 7.476 0.019 5.449 0.013 3.816 0.024 11.359 0.024 10.386 0.033 9.854 0.019 II
83.3563683 -6.1095513 10.105 0.023 9.258 0.021 7.426 0.019 5.117 0.033 12.919 0.024 11.837 0.023 11.033 0.021 II
83.7918846 -6.0934765 9.771 0.023 9.045 0.02 7.546 0.027 5.843 0.047 13.867 0.031 11.832 0.032 10.593 0.018 II
83.6505973 -6.092966 10.185 0.023 9.694 0.021 7.882 0.025 6.001 0.047 12.241 0.023 11.392 0.032 10.801 0.021 II
83.4391506 -6.0738167 9.805 0.022 9.324 0.02 7.011 0.019 4.858 0.032 11.482 0.025 10.754 0.032 10.325 0.025 II
83.8944027 -6.046502 10.169 0.023 9.517 0.02 8.104 0.074 6.231 0.076 13.891 0.035 12.171 0.034 11.2 0.02 II
83.5045324 -6.0407449 10.598 0.024 9.991 0.02 7.191 0.023 5.568 0.035 12.063 0.023 11.362 0.03 11.139 0.019 II
83.8520348 -6.0295496 11.222 0.033 10.638 0.022 8.378 0.089 5.945 0.062 13.219 0.022 12.391 0.034 11.768 0.02 II
83.752182 -6.0232008 11.337 0.023 10.948 0.02 9.772 0.08 7.509 0.175 12.955 0.022 12.207 0.031 11.84 0.019 II
82.9557125 -6.005372 10.021 0.023 9.734 0.02 7.771 0.022 4.578 0.033 11.496 0.024 10.821 0.023 10.549 0.023 II
83.8680151 -5.9870498 10.8 0.023 10.226 0.02 7.273 0.038 4.989 0.037 12.317 0.021 11.517 0.036 11.093 0.02 II
83.8236052 -5.9740753 8.369 0.024 7.886 0.019 5.874 0.017 3.809 0.028 10.597 0.021 9.716 0.033 9.187 0.022 II
83.1947288 -5.9672454 10.591 0.023 10.182 0.021 8.899 0.034 7.292 0.137 12.224 0.024 11.401 0.022 11.053 0.023 II
83.698051 -5.9658175 8.703 0.023 8.187 0.02 6.894 0.028 5.069 0.047 10.945 0.024 10.04 0.031 9.401 0.021 II
84.1404001 -5.9648996 9.172 0.022 8.523 0.021 6.946 0.02 5.01 0.061 11.809 0.021 10.7 0.028 9.955 0.02 II
83.9901989 -5.9551095 10.009 0.023 9.511 0.021 7.045 0.019 4.633 0.028 12.102 0.022 11.364 0.032 10.827 0.019 II
83.4436265 -5.9535041 8.592 0.023 8.254 0.019 5.986 0.016 3.93 0.026 10.287 0.029 9.608 0.035 9.201 0.023 II
83.7915585 -5.9533057 8.606 0.023 7.757 0.019 5.383 0.015 3.461 0.029 12.055 0.022 10.535 0.033 9.609 0.018 II
83.7752888 -5.9502651 9.497 0.023 8.804 0.019 6.34 0.017 3.823 0.027 12.447 0.022 10.928 0.036 10.087 0.02 II
83.8683553 -5.9411146 11.405 0.023 11.106 0.021 9.534 0.108 7.269 0.2 13.062 0.022 12.273 0.036 11.862 0.024 II
83.5561115 -5.9282497 11.068 0.024 10.724 0.022 8.671 0.122 6.385 0.223 12.524 0.024 11.732 0.03 11.424 0.02 II
83.7316424 -5.9248354 10.907 0.024 10.333 0.023 7.303 0.02 5.204 0.04 13.016 0.024 12.045 0.03 11.516 0.021 II
84.1507055 -5.924663 9.25 0.023 8.782 0.02 7.503 0.024 5.994 0.098 11.615 0.019 10.613 0.027 9.986 0.02 II
83.5483564 -5.9227155 10.608 0.025 10.224 0.022 8.027 0.114 5.652 0.143 12.262 0.024 11.528 0.03 11.141 0.021 II
81.1445512 -5.9202525 9.785 0.024 9.265 0.02 6.895 0.018 4.237 0.027 12.678 0.022 11.585 0.023 10.855 0.019 II
83.743069 -5.9080121 10.383 0.023 9.728 0.02 7.911 0.026 6.836 0.167 12.138 0.022 11.262 0.032 10.637 0.021 II
83.7664884 -5.900548 9.761 0.023 8.9 0.02 6.781 0.015 4.671 0.032 13.88 0.028 12.318 0.035 11.263 0.024 II
83.9505487 -5.899253 9.819 0.022 9.249 0.02 7.557 0.021 5.321 0.037 12.823 0.022 11.619 0.029 11.003 0.019 II
83.8147155 -5.8877938 9.992 0.025 9.524 0.022 6.817 0.019 4.855 0.056 13.154 0.022 11.913 0.029 11.256 0.022 II
84.2822512 -5.8818649 10.269 0.023 10.01 0.02 7.804 0.026 5.504 0.045 11.601 0.026 10.92 0.022 10.524 0.021 II
81.4196617 -5.880456 9.745 0.023 9.303 0.019 7.256 0.019 5.202 0.037 11.626 0.037 10.883 0.039 10.629 0.043 II
83.8084986 -5.8691882 10.299 0.028 10.029 0.028 8.789 0.0 7.786 0.0 11.845 0.021 11.099 0.031 10.733 0.02 II
83.8774181 -5.8654456 9.889 0.026 9.143 0.025 7.675 0.055 5.234 0.119 12.456 0.034 11.481 0.041 10.92 0.03 II
83.8783517 -5.8642036 10.927 0.043 10.251 0.045 7.351 0.044 5.353 0.136 13.122 0.026 11.934 0.035 11.355 0.025 II
83.8557915 -5.8524262 7.29 0.037 6.286 0.027 4.001 0.017 2.509 0.028 8.874 0.024 8.692 0.032 8.369 0.026 II
83.8114131 -5.8511593 10.209 0.025 9.651 0.022 7.098 0.025 5.235 0.131 12.618 0.022 11.332 0.029 10.798 0.02 II
83.7781835 -5.8504066 10.251 0.023 9.76 0.023 8.046 0.091 6.197 0.0 12.743 0.024 11.293 0.035 10.739 0.02 II
83.9822457 -5.8248295 10.784 0.024 10.256 0.024 8.129 0.074 5.97 0.069 13.095 0.024 12.221 0.03 11.737 0.023 II
83.9445512 -5.8239841 10.017 0.023 9.709 0.022 7.581 0.074 5.11 0.06 11.559 0.022 10.792 0.03 10.431 0.019 II
84.3260423 -5.8224433 11.526 0.024 11.08 0.02 9.61 0.05 8.755 0.493 12.844 0.027 12.178 0.027 11.852 0.023 II
83.7522595 -5.816569 10.576 0.025 10.302 0.026 8.911 0.273 5.948 0.248 12.733 0.024 11.444 0.032 10.963 0.023 II
80.1903653 -5.8089945 11.218 0.023 10.665 0.02 8.432 0.028 6.418 0.064 12.936 0.028 12.165 0.024 11.759 0.026 II
84.0822591 -5.8065511 10.232 0.024 9.577 0.022 8.331 0.177 6.119 0.074 13.11 0.026 11.931 0.032 11.092 0.019 II
83.7807759 -5.8002907 10.8 0.029 10.549 0.031 8.635 0.0 6.794 0.0 12.445 0.021 11.404 0.03 11.018 0.022 II
80.1072777 -5.7851042 8.59 0.022 7.918 0.02 5.885 0.016 4.179 0.029 11.036 0.024 10.202 0.022 9.608 0.019 II
83.6715705 -5.7699185 10.503 0.024 9.963 0.022 7.612 0.038 5.117 0.126 12.242 0.022 11.358 0.03 10.826 0.019 II
83.7045622 -5.7680968 10.657 0.025 10.174 0.025 8.753 0.111 8.126 0.0 11.939 0.022 11.199 0.031 10.911 0.023 II
83.746808 -5.7663625 8.693 0.022 7.992 0.02 6.311 0.028 4.484 0.044 11.623 0.024 10.283 0.032 9.417 0.021 II
83.8206402 -5.7654994 10.955 0.025 10.328 0.024 9.045 0.192 6.72 0.0 12.323 0.022 11.629 0.032 11.308 0.022 II
80.0810845 -5.7653872 8.146 0.023 7.711 0.02 5.28 0.015 3.101 0.022 10.053 0.026 9.314 0.022 8.82 0.019 II
83.8562491 -5.7624749 10.269 0.023 9.592 0.022 7.999 0.054 6.391 0.0 13.266 0.028 11.894 0.032 11.033 0.022 II
84.6938614 -5.7559584 10.886 0.024 10.586 0.021 9.211 0.061 6.845 0.097 13.275 0.027 11.84 0.023 11.165 0.024 II
83.8590631 -5.7523744 10.767 0.024 10.262 0.024 9.81 0.15 6.399 0.0 12.437 0.022 11.609 0.032 11.236 0.02 II
83.7428127 -5.7515967 10.288 0.023 9.542 0.02 7.311 0.029 4.179 0.056 13.639 0.027 11.982 0.033 11.09 0.021 II
83.7468065 -5.7487294 8.996 0.022 8.099 0.02 6.016 0.019 3.79 0.034 12.748 0.024 11.106 0.032 9.981 0.021 II
83.6797697 -5.744475 10.563 0.025 9.793 0.022 7.276 0.057 4.658 0.132 12.31 0.024 11.621 0.031 11.179 0.021 II
83.7460492 -5.7416799 9.442 0.023 8.876 0.02 7.264 0.056 5.935 0.221 11.411 0.028 10.707 0.046 10.315 0.032 II
84.1555672 -5.7354329 10.85 0.024 10.574 0.021 9.194 0.056 7.45 0.0 12.099 0.026 11.425 0.036 11.157 0.025 II
79.8266588 -5.7257267 9.314 0.023 8.814 0.02 7.17 0.018 5.051 0.028 11.422 0.026 10.504 0.026 9.941 0.025 II
83.8015457 -5.7217968 9.938 0.022 9.526 0.021 6.899 0.031 5.192 0.071 11.194 0.022 10.461 0.03 10.252 0.02 II
83.8093625 -5.7215814 8.313 0.022 7.729 0.02 6.245 0.043 4.202 0.035 10.371 0.022 9.512 0.031 8.988 0.024 II
80.194451 -5.716051 10.458 0.024 10.077 0.02 7.625 0.055 5.597 0.065 11.97 0.024 11.149 0.023 10.674 0.024 II
83.824721 -5.7093859 7.967 0.024 7.476 0.021 5.933 0.029 3.811 0.072 10.151 0.024 9.474 0.04 8.868 0.028 II
80.2863084 -5.7080588 9.957 0.022 9.563 0.02 7.56 0.016 4.857 0.029 11.576 0.023 10.76 0.024 10.274 0.023 II
83.7006619 -5.7080347 9.601 0.03 9.169 0.029 7.519 0.037 5.982 0.181 11.258 0.03 10.427 0.042 10.136 0.037 II
83.7020027 -5.707785 10.471 0.048 9.855 0.045 7.774 0.045 6.268 0.228 13.203 0.03 11.905 0.033 11.224 0.026 II
84.0430759 -5.7075173 8.078 0.023 7.39 0.02 5.399 0.022 3.549 0.037 11.586 0.026 10.158 0.032 9.138 0.019 II
83.2938513 -5.7068182 10.498 0.024 10.119 0.022 7.91 0.103 6.022 0.288 11.815 0.032 11.032 0.027 10.722 0.023 II
84.0304183 -5.7060324 8.884 0.023 8.285 0.021 5.819 0.036 3.718 0.051 11.273 0.027 10.441 0.032 9.89 0.019 II
83.5591978 -5.7058488 10.377 0.023 10.05 0.022 7.533 0.025 4.269 0.048 12.296 0.024 11.406 0.032 10.987 0.021 II
83.8223147 -5.7040877 10.127 0.023 9.306 0.022 6.975 0.043 4.648 0.079 12.417 0.022 11.537 0.029 10.937 0.02 II
83.8385733 -5.7034419 10.325 0.024 9.798 0.021 7.459 0.055 4.243 0.161 12.124 0.022 11.305 0.031 10.818 0.02 II
82.9663002 -5.69989 11.472 0.023 11.173 0.021 9.708 0.079 7.35 0.166 12.815 0.024 12.104 0.024 11.758 0.026 II
83.4681946 -5.6972866 10.222 0.024 9.927 0.02 8.114 0.032 5.964 0.087 11.717 0.023 10.905 0.03 10.563 0.019 II
83.7427337 -5.6972101 9.98 0.022 9.313 0.02 6.673 0.032 4.521 0.043 12.409 0.022 11.051 0.032 10.279 0.023 II
83.7325217 -5.6906229 9.076 0.022 8.509 0.021 6.869 0.051 5.153 0.121 11.37 0.022 10.509 0.032 9.93 0.021 II
83.65624 -5.6880636 9.785 0.025 9.391 0.021 7.713 0.046 5.478 0.075 11.686 0.026 10.768 0.033 10.308 0.028 II
83.7555682 -5.6871254 9.355 0.023 8.535 0.022 6.051 0.017 3.651 0.028 12.927 0.027 11.205 0.033 10.184 0.023 II
83.8164787 -5.6865368 10.909 0.024 10.438 0.024 9.528 0.0 6.457 0.0 13.013 0.022 12.184 0.03 11.577 0.02 II
83.7277896 -5.6828584 11.129 0.026 10.544 0.026 8.981 0.25 6.154 0.0 13.731 0.024 12.236 0.032 11.559 0.019 II
83.7171982 -5.6825184 11.043 0.024 10.473 0.023 9.077 0.0 5.699 0.0 13.067 0.026 12.234 0.037 11.64 0.023 II
83.8231207 -5.6801256 11.057 0.025 10.672 0.026 8.421 0.086 5.28 0.069 12.406 0.022 11.602 0.032 11.301 0.02 II
84.0521534 -5.6792913 10.721 0.024 10.128 0.022 9.822 0.0 6.861 0.0 13.405 0.029 12.241 0.032 11.401 0.018 II
83.6405015 -5.6730179 11.361 0.024 10.873 0.023 8.419 0.059 4.919 0.0 12.737 0.023 12.077 0.03 11.774 0.019 II
84.0457398 -5.663677 8.983 0.023 8.406 0.02 6.954 0.034 5.311 0.077 12.69 0.026 11.111 0.032 10.071 0.019 II
83.197122 -5.6618725 11.071 0.026 10.548 0.023 9.294 0.385 7.629 0.34 12.362 0.024 11.63 0.026 11.432 0.026 II
83.7119539 -5.6581252 10.722 0.024 10.194 0.022 8.262 0.104 5.891 0.205 12.762 0.024 11.761 0.03 11.303 0.021 II
83.7157328 -5.6567256 10.374 0.023 10.086 0.021 8.231 0.089 6.052 0.23 11.882 0.024 11.114 0.036 10.784 0.026 II
83.811167 -5.653063 7.705 0.02 7.278 0.02 5.368 0.022 3.341 0.057 10.619 0.023 9.558 0.032 8.803 0.021 II
83.6928803 -5.6521811 8.446 0.022 7.734 0.02 5.316 0.016 3.623 0.047 10.878 0.022 9.835 0.031 9.235 0.023 II
83.7534264 -5.6355536 9.001 0.023 8.147 0.02 6.202 0.031 4.159 0.065 11.9 0.024 10.799 0.032 10.022 0.021 II
83.8120196 -5.6348917 11.316 0.028 10.809 0.025 9.623 0.0 6.375 0.0 13.017 0.023 12.019 0.033 11.509 0.019 II
83.0475293 -5.6288894 9.895 0.024 9.07 0.02 6.953 0.02 4.742 0.041 13.125 0.027 12.018 0.027 11.304 0.021 II
79.5702028 -5.6249951 9.515 0.023 8.875 0.02 7.119 0.016 5.249 0.032 11.706 0.02 10.802 0.021 10.069 0.023 II
83.6152926 -5.6220443 8.19 0.022 7.002 0.02 4.981 0.021 3.127 0.049 13.323 0.026 11.415 0.033 10.182 0.02 II
83.1463698 -5.6214342 11.645 0.03 11.318 0.026 9.649 0.0 6.988 0.0 12.96 0.022 12.108 0.022 11.704 0.019 II
83.7842688 -5.6180084 9.429 0.027 8.844 0.023 7.606 0.182 6.327 0.0 11.794 0.024 10.872 0.03 10.426 0.018 II
83.512514 -5.6159257 8.404 0.028 7.885 0.022 5.39 0.02 3.151 0.071 10.38 0.023 9.514 0.032 9.087 0.019 II
83.0827842 -5.6150097 10.477 0.024 10.052 0.021 7.553 0.027 5.532 0.063 12.253 0.023 11.262 0.022 10.835 0.019 II
83.5685825 -5.6126752 8.059 0.023 7.637 0.021 5.125 0.016 3.215 0.029 9.701 0.023 9.15 0.03 8.688 0.022 II
83.771131 -5.6121763 10.666 0.026 10.095 0.026 8.613 0.103 7.764 0.0 12.729 0.024 11.909 0.032 11.384 0.021 II
83.8346864 -5.6109747 11.588 0.03 11.307 0.038 9.439 0.0 5.952 0.0 12.74 0.023 12.153 0.03 11.74 0.019 II
84.0387628 -5.6108239 10.33 0.024 9.896 0.021 9.945 0.504 4.726 0.08 12.252 0.029 11.55 0.043 11.129 0.029 II
83.4564527 -5.6057948 10.131 0.023 9.583 0.022 7.877 0.034 5.508 0.08 12.368 0.024 11.324 0.03 10.714 0.019 II
83.5090744 -5.6054367 8.783 0.023 8.206 0.02 6.66 0.042 5.369 0.21 10.83 0.023 9.939 0.032 9.551 0.019 II
83.5562587 -5.5941377 10.204 0.026 9.342 0.023 7.253 0.037 5.309 0.135 13.397 0.049 12.164 0.048 11.323 0.033 II
83.0630595 -5.583421 10.281 0.022 9.854 0.021 8.379 0.032 6.089 0.0 11.752 0.024 11.062 0.023 10.665 0.023 II
83.7963486 -5.5832414 10.792 0.053 10.515 0.058 8.697 0.0 6.731 0.0 11.948 0.023 11.089 0.03 10.767 0.018 II
83.6561067 -5.5810828 9.515 0.023 9.051 0.022 6.903 0.018 3.699 0.051 11.807 0.022 10.802 0.033 10.174 0.019 II
83.6414837 -5.5809142 10.028 0.022 9.607 0.021 7.378 0.026 6.056 0.12 11.856 0.024 10.886 0.034 10.423 0.022 II
84.1017053 -5.5807255 10.054 0.026 9.706 0.033 7.274 0.074 4.669 0.141 12.272 0.029 11.112 0.042 10.554 0.026 II
83.8404045 -5.5797224 9.009 0.023 8.206 0.02 5.924 0.023 3.381 0.049 11.181 0.023 10.319 0.032 9.778 0.019 II
83.894394 -5.5771726 11.011 0.03 10.619 0.04 8.256 0.0 4.555 0.0 12.831 0.026 12.071 0.033 11.705 0.026 II
83.6466664 -5.5756095 10.865 0.022 10.147 0.022 7.345 0.027 5.12 0.055 12.763 0.023 11.924 0.033 11.491 0.022 II
83.772214 -5.5746013 9.419 0.027 8.989 0.025 8.148 0.0 5.832 0.0 12.029 0.023 11.013 0.036 10.432 0.019 II
84.0293471 -5.5717705 9.726 0.026 8.825 0.021 6.183 0.025 3.336 0.043 12.34 0.023 11.126 0.03 10.233 0.019 II
83.8114737 -5.5713257 9.879 0.024 9.207 0.022 7.487 0.0 3.424 0.0 13.295 0.023 11.719 0.032 10.845 0.019 II
83.9018341 -5.5697722 9.781 0.025 9.204 0.023 7.191 0.121 4.479 0.0 11.785 0.024 10.883 0.031 10.408 0.021 II
83.8562753 -5.5676829 10.469 0.024 9.915 0.023 10.075 0.0 6.046 0.403 12.424 0.038 11.803 0.056 11.315 0.035 II
83.7740575 -5.5654447 9.531 0.028 8.736 0.029 7.186 0.167 2.946 0.04 11.974 0.021 10.923 0.03 10.233 0.018 II
83.6864295 -5.5617403 9.864 0.024 9.018 0.021 6.995 0.112 6.643 0.0 12.641 0.023 11.551 0.031 10.851 0.021 II
83.7769003 -5.5597425 7.504 0.032 6.087 0.029 2.912 0.015 0.702 0.056 11.01 0.026 9.677 0.036 8.717 0.019 I
83.7381407 -5.5581925 10.959 0.035 10.452 0.036 8.309 0.0 7.135 0.0 12.811 0.023 11.782 0.032 11.363 0.023 II
83.3912863 -5.5573336 10.555 0.028 10.132 0.032 8.94 0.517 5.784 0.257 12.207 0.024 11.364 0.024 10.96 0.021 II
83.8101933 -5.5552978 8.269 0.023 7.47 0.021 6.224 0.058 4.416 0.235 12.796 0.033 10.972 0.037 9.653 0.023 II
83.8807059 -5.5524666 6.989 0.048 6.375 0.025 3.431 0.014 1.589 0.031 8.799 0.026 8.257 0.059 7.642 0.021 II
84.3202407 -5.5510441 11.107 0.023 10.756 0.021 9.403 0.083 8.083 0.458 12.34 0.022 11.567 0.021 11.281 0.021 II
83.8102186 -5.546261 10.736 0.026 9.914 0.023 10.177 0.0 5.445 0.0 13.617 0.028 12.341 0.036 11.597 0.018 II
83.9308412 -5.5455858 10.251 0.027 9.822 0.031 6.997 0.036 3.187 0.072 12.057 0.022 11.29 0.03 11.004 0.021 II
83.5653101 -5.5401136 9.437 0.023 8.581 0.021 5.71 0.028 3.282 0.032 12.467 0.024 11.321 0.036 10.562 0.022 II
83.8178421 -5.5339527 11.318 0.06 10.773 0.054 7.667 0.1 4.461 0.32 12.978 0.023 12.269 0.03 11.886 0.023 II
83.4771118 -5.5334213 10.58 0.023 10.16 0.021 8.386 0.09 5.239 0.056 13.353 0.026 11.665 0.032 10.889 0.021 II
83.7996025 -5.5318602 9.729 0.024 9.459 0.021 7.513 0.146 4.614 0.328 11.071 0.026 10.343 0.038 10.079 0.026 II
83.7868861 -5.5303115 9.436 0.025 8.904 0.022 7.823 0.0 4.044 0.0 11.262 0.023 10.383 0.032 9.825 0.019 II
83.9014816 -5.5271835 10.285 0.03 9.646 0.029 9.454 0.0 7.008 0.0 12.503 0.024 11.672 0.03 11.082 0.021 II
83.6545746 -5.5191344 10.438 0.03 9.978 0.034 8.752 0.0 4.936 0.0 12.515 0.025 11.487 0.032 10.942 0.021 II
83.7883633 -5.5162726 8.354 0.025 7.612 0.021 5.594 0.086 3.857 0.098 12.478 0.024 10.55 0.03 9.359 0.021 II
83.806715 -5.5160506 7.808 0.044 7.265 0.037 5.025 0.031 4.736 0.0 10.182 0.023 9.262 0.03 8.624 0.019 II
84.1147133 -5.5154362 10.58 0.031 10.192 0.031 8.169 0.1 6.272 0.124 11.909 0.024 11.17 0.03 10.768 0.018 II
83.4385833 -5.513828 8.108 0.024 7.293 0.021 4.715 0.02 2.754 0.032 10.263 0.023 9.26 0.03 8.606 0.021 II
83.8783377 -5.5100649 10.12 0.024 9.693 0.044 8.73 0.157 5.02 0.0 12.305 0.023 11.509 0.032 11.032 0.018 II
83.8008775 -5.5091525 9.332 0.031 8.696 0.033 9.707 0.0 0.0 0.0 12.987 0.024 11.496 0.03 10.494 0.019 II
83.8869605 -5.5059528 8.798 0.023 8.301 0.025 5.91 0.037 3.491 0.175 11.387 0.023 10.464 0.036 9.85 0.021 II
83.581451 -5.505503 8.513 0.023 8.029 0.02 5.419 0.027 3.407 0.042 11.028 0.023 10.089 0.034 9.451 0.022 II
83.719411 -5.4958847 10.019 0.031 9.467 0.029 7.748 0.0 3.702 0.284 11.987 0.023 11.072 0.031 10.528 0.021 II
83.9985975 -5.4954597 7.761 0.025 7.238 0.019 5.422 0.025 3.379 0.057 10.862 0.024 9.688 0.043 8.858 0.03 II
83.7689166 -5.4939158 9.803 0.029 9.49 0.031 8.075 0.0 0.0 0.0 11.696 0.027 10.941 0.042 10.479 0.032 II
83.8665578 -5.491881 8.743 0.023 8.141 0.022 4.154 0.0 2.971 0.0 13.135 0.024 11.514 0.033 10.329 0.018 II
83.764828 -5.4906097 9.63 0.027 9.148 0.026 6.026 0.048 0.0 0.0 12.348 0.025 11.278 0.032 10.582 0.021 II
83.7065389 -5.4842829 10.058 0.025 9.59 0.025 7.323 0.081 2.694 0.075 12.05 0.025 11.076 0.031 10.534 0.021 II
83.6320033 -5.4741332 10.909 0.029 10.529 0.026 8.723 0.145 3.98 0.0 12.726 0.023 11.836 0.033 11.385 0.02 II
83.6701196 -5.4692958 11.105 0.032 10.486 0.031 8.508 0.0 4.596 0.33 12.602 0.025 11.924 0.033 11.588 0.023 II
83.63342 -5.4618425 10.521 0.025 9.929 0.023 7.498 0.06 4.67 0.0 13.313 0.024 12.129 0.03 11.466 0.02 II
83.7113963 -5.4502716 9.548 0.023 9.175 0.021 7.531 0.205 2.081 0.086 11.648 0.022 10.714 0.03 10.185 0.019 II
83.6737614 -5.4480283 10.688 0.03 9.729 0.03 7.716 0.073 6.575 0.0 12.537 0.023 11.658 0.033 11.137 0.018 II
83.6700503 -5.4440756 10.628 0.028 10.123 0.029 7.93 0.082 5.386 0.419 12.681 0.025 11.672 0.03 11.135 0.021 II
83.616396 -5.4429791 9.31 0.024 8.446 0.022 6.063 0.027 5.334 0.0 12.232 0.036 11.264 0.043 10.654 0.028 II
83.6090091 -5.4417795 7.965 0.024 7.236 0.019 5.437 0.038 3.786 0.117 11.169 0.023 9.979 0.033 9.147 0.02 II
84.155014 -5.440386 10.004 0.029 9.584 0.022 7.166 0.407 4.904 0.244 11.636 0.022 10.838 0.032 10.372 0.02 II
83.2593186 -5.4403419 8.475 0.023 8.053 0.02 5.625 0.015 3.616 0.03 10.361 0.023 9.698 0.023 9.233 0.021 II
83.6002093 -5.4402758 10.386 0.027 9.943 0.031 8.409 0.18 3.589 0.185 14.021 0.026 11.875 0.03 10.798 0.02 II
83.694856 -5.4346622 10.819 0.026 10.068 0.027 8.464 0.32 3.947 0.367 13.725 0.027 12.379 0.032 11.536 0.021 II
82.6600278 -5.428801 10.659 0.023 10.239 0.021 8.169 0.024 6.126 0.046 12.094 0.024 11.398 0.024 11.103 0.019 II
83.6188599 -5.4160764 9.2 0.023 8.705 0.021 6.65 0.041 3.959 0.0 11.144 0.021 10.34 0.03 9.948 0.018 II
83.4236489 -5.4011734 11.196 0.023 10.846 0.022 7.915 0.035 5.986 0.083 12.597 0.023 11.809 0.032 11.511 0.021 II
84.2491634 -5.3946837 9.959 0.025 9.43 0.022 7.523 0.154 5.263 0.149 11.453 0.026 10.749 0.022 10.414 0.019 II
83.4445381 -5.3904223 9.503 0.023 8.622 0.02 8.578 0.063 8.112 0.0 13.757 0.029 12.36 0.033 11.218 0.021 I
83.463842 -5.3879023 8.496 0.025 7.421 0.021 5.188 0.077 2.657 0.133 12.663 0.024 10.721 0.031 9.513 0.019 II
82.9654936 -5.3856311 9.05 0.023 8.361 0.02 6.907 0.021 5.729 0.066 12.006 0.029 10.492 0.027 9.709 0.021 II
83.7506245 -5.3838705 8.231 0.025 7.742 0.024 3.22 0.19 -3.062 0.0 10.23 0.023 9.424 0.032 8.989 0.021 II
84.1965776 -5.3805732 11.669 0.025 11.303 0.027 8.654 0.156 7.397 0.413 12.772 0.022 12.146 0.033 11.874 0.02 II
83.6702766 -5.37843 7.17 0.039 6.485 0.024 4.753 0.024 2.584 0.132 10.529 0.022 9.458 0.032 8.599 0.021 II
83.7172531 -5.3754957 9.174 0.028 8.564 0.028 4.573 0.0 0.726 0.0 10.853 0.022 9.969 0.031 9.617 0.021 II
83.5192869 -5.3730218 9.986 0.033 9.482 0.034 6.465 0.123 3.799 0.152 12.753 0.04 11.483 0.044 10.895 0.033 II
84.60742 -5.3697257 10.629 0.023 10.177 0.02 8.015 0.024 5.606 0.039 12.651 0.027 11.786 0.023 11.288 0.023 II
83.6297431 -5.3655055 10.922 0.026 10.664 0.028 8.542 0.0 4.611 0.0 12.383 0.023 11.479 0.032 11.158 0.019 II
83.7367928 -5.3600245 10.157 0.09 9.668 0.061 3.882 0.0 -1.407 0.0 12.201 0.03 10.912 0.037 10.428 0.028 II
83.3390455 -5.3596186 8.958 0.022 8.501 0.021 6.648 0.02 4.718 0.036 11.253 0.023 10.332 0.023 9.769 0.019 II
83.7103336 -5.3389167 9.838 0.033 9.46 0.036 7.934 0.437 1.472 0.0 11.956 0.023 11.029 0.03 10.44 0.018 II
83.9527937 -5.3255251 9.158 0.027 8.81 0.025 7.187 0.489 5.06 0.464 13.495 0.021 11.137 0.048 9.922 0.027 II
83.9485426 -5.3208018 10.169 0.049 9.349 0.022 6.024 0.144 2.63 0.176 12.969 0.024 11.735 0.03 11.002 0.022 I
83.8803676 -5.3155447 8.806 0.059 8.318 0.077 3.062 0.45 -1.714 0.0 10.78 0.022 10.003 0.031 9.503 0.021 II
84.1338927 -5.287099 9.701 0.023 9.128 0.021 7.223 0.027 6.816 0.395 12.325 0.024 11.331 0.031 10.667 0.019 II
83.728938 -5.2838406 8.486 0.026 7.912 0.025 6.42 0.115 4.438 0.0 11.494 0.023 10.16 0.029 9.301 0.018 II
83.7133632 -5.2819487 9.638 0.045 9.217 0.033 7.214 0.097 3.126 0.308 12.432 0.023 11.17 0.029 10.574 0.019 II
81.9508787 -5.2758573 9.618 0.023 9.235 0.019 7.461 0.02 4.665 0.029 11.228 0.024 10.486 0.024 10.108 0.021 II
81.8111908 -5.2750442 10.5 0.023 9.963 0.021 8.564 0.027 6.813 0.099 12.716 0.022 11.77 0.022 11.026 0.025 II
83.9615569 -5.2747797 9.241 0.025 8.847 0.031 6.384 0.069 5.793 0.0 11.361 0.023 10.478 0.03 10.056 0.022 II
83.9627557 -5.2525121 10.567 0.061 10.196 0.109 7.631 0.134 4.486 0.075 11.971 0.024 11.214 0.037 10.931 0.025 II
83.8329366 -5.2522857 8.564 0.033 7.104 0.026 2.195 0.196 -0.843 0.0 13.361 0.04 11.67 0.051 10.21 0.032 I
83.6219455 -5.2443514 8.733 0.027 8.25 0.027 5.611 0.112 2.236 0.116 10.96 0.024 9.951 0.03 9.426 0.021 II
83.3934996 -5.2382121 10.593 0.025 10.132 0.022 7.671 0.066 5.593 0.136 12.484 0.023 11.734 0.026 11.359 0.023 II
83.4366258 -5.2360915 9.142 0.023 8.845 0.021 6.677 0.027 4.834 0.048 10.75 0.024 10.005 0.036 9.65 0.024 II
83.6229079 -5.2320082 9.223 0.028 8.644 0.022 5.832 0.03 3.328 0.074 12.55 0.024 11.188 0.032 10.433 0.023 II
83.0781367 -5.227451 11.269 0.024 10.725 0.022 8.384 0.028 5.913 0.055 13.197 0.029 12.386 0.026 11.804 0.021 II
83.4509377 -5.2239278 11.092 0.026 10.522 0.027 9.002 0.061 7.237 0.217 12.988 0.024 12.141 0.032 11.712 0.022 II
83.4106951 -5.2201228 11.363 0.024 10.877 0.025 10.99 0.0 7.874 0.0 12.805 0.024 12.038 0.03 11.696 0.02 II
83.2371079 -5.2132463 10.74 0.023 10.288 0.02 8.397 0.066 6.312 0.08 12.575 0.024 11.619 0.022 11.15 0.019 II
83.9119079 -5.2116688 8.042 0.024 7.364 0.022 5.784 0.124 3.182 0.113 10.7 0.023 9.513 0.032 8.822 0.02 II
83.156189 -5.2114228 10.563 0.023 9.872 0.02 7.701 0.019 5.898 0.045 12.436 0.027 11.691 0.023 11.342 0.024 II
84.3894844 -5.2104047 10.123 0.024 9.854 0.02 7.414 0.027 4.792 0.037 11.479 0.03 10.763 0.026 10.445 0.024 II
83.8749185 -5.2077532 9.873 0.117 9.226 0.144 3.905 0.0 -0.206 0.0 12.08 0.022 11.306 0.032 10.784 0.021 II
84.1668913 -5.2064326 10.724 0.024 10.31 0.022 8.991 0.075 7.382 0.223 12.479 0.023 11.627 0.03 11.216 0.018 II
83.3876686 -5.198742 10.94 0.023 10.496 0.02 8.158 0.046 6.034 0.094 12.574 0.023 11.766 0.026 11.35 0.021 II
83.6260762 -5.1967218 8.993 0.024 8.543 0.021 5.812 0.02 3.949 0.029 11.616 0.021 10.522 0.032 9.836 0.021 II
84.0707609 -5.1952249 8.814 0.023 8.333 0.02 6.109 0.025 4.022 0.04 10.356 0.021 9.608 0.032 9.276 0.02 II
83.7738676 -5.1931054 10.229 0.03 9.744 0.025 7.136 0.143 3.397 0.097 13.02 0.024 11.47 0.03 10.761 0.019 II
83.7367582 -5.192531 9.095 0.025 8.705 0.024 7.182 0.028 6.305 0.26 10.896 0.023 10.345 0.03 10.147 0.021 II
83.9421603 -5.1810471 9.872 0.027 9.424 0.027 7.049 0.145 4.17 0.105 11.729 0.023 10.89 0.03 10.427 0.02 II
83.6882976 -5.1799263 10.082 0.024 9.532 0.021 9.928 0.0 5.59 0.0 12.183 0.024 11.336 0.031 10.704 0.021 II
83.9475636 -5.1746462 8.922 0.029 8.219 0.026 5.842 0.072 3.716 0.066 11.382 0.028 10.397 0.04 9.766 0.025 II
83.9250526 -5.1698846 8.87 0.023 8.332 0.02 6.733 0.046 4.603 0.11 11.6 0.021 10.146 0.03 9.469 0.018 II
83.8148964 -5.1642141 10.656 0.053 10.078 0.024 7.155 0.198 3.456 0.062 13.483 0.028 12.18 0.031 11.539 0.021 II
83.8399197 -5.1637355 11.038 0.06 10.236 0.081 6.6 0.0 5.535 0.0 13.148 0.024 12.268 0.03 11.67 0.018 I
83.8831655 -5.1577749 7.345 0.029 6.816 0.021 4.863 0.051 2.512 0.07 9.31 0.022 8.45 0.031 8.026 0.021 II
84.2161038 -5.1432905 9.609 0.024 9.046 0.02 7.845 0.039 6.418 0.094 12.161 0.023 11.326 0.031 10.863 0.019 II
83.8433497 -5.1347535 7.445 0.037 6.615 0.028 4.359 0.029 2.106 0.069 11.111 0.053 9.597 0.065 8.61 0.04 II
83.8439847 -5.1334734 8.883 0.067 8.59 0.085 6.919 0.213 2.728 0.12 11.182 0.032 9.817 0.044 9.214 0.03 II
83.8431733 -5.1275688 9.123 0.026 7.84 0.022 5.103 0.036 2.724 0.092 14.706 0.039 11.929 0.037 10.258 0.026 I
83.9369093 -5.1213389 8.566 0.023 8.241 0.022 6.056 0.025 4.015 0.044 9.992 0.023 9.287 0.03 8.914 0.02 II
83.9629027 -5.1191662 9.399 0.022 9.02 0.021 7.573 0.066 5.607 0.093 10.979 0.021 10.197 0.03 9.87 0.018 II
83.8411337 -5.1171104 8.503 0.023 7.908 0.023 5.261 0.029 2.334 0.114 11.049 0.023 9.998 0.03 9.325 0.019 II
83.6874207 -5.1137597 10.035 0.024 9.632 0.021 7.183 0.035 5.221 0.052 11.875 0.024 11.002 0.031 10.664 0.021 II
83.9164656 -5.1102274 10.205 0.023 9.527 0.022 7.716 0.102 4.914 0.129 12.659 0.024 11.413 0.032 10.801 0.022 II
83.9070177 -5.1089097 11.536 0.026 11.094 0.025 10.177 0.0 4.468 0.079 13.0 0.026 12.273 0.03 11.992 0.02 II
84.2383653 -5.1013507 10.217 0.023 9.732 0.02 8.571 0.049 6.989 0.108 12.005 0.024 11.138 0.031 10.711 0.019 II
83.8814344 -5.0964806 6.657 0.066 5.365 0.059 3.061 0.014 0.8 0.023 11.926 0.031 9.73 0.035 8.262 0.029 I
83.8691273 -5.0957167 9.473 0.024 8.51 0.02 6.618 0.059 3.586 0.057 15.049 0.035 12.348 0.031 10.799 0.019 II
83.931475 -5.0948411 9.525 0.023 8.87 0.022 6.766 0.041 4.418 0.072 12.104 0.023 11.016 0.03 10.261 0.02 II
83.1000338 -5.0898458 9.122 0.023 8.817 0.02 7.067 0.016 5.088 0.039 10.84 0.022 9.96 0.022 9.557 0.023 II
83.9692874 -5.0849183 7.993 0.023 7.64 0.02 5.808 0.028 3.384 0.043 9.726 0.026 9.106 0.033 8.749 0.024 II
83.8812491 -5.0838046 9.94 0.027 9.387 0.022 6.875 0.061 4.255 0.051 12.12 0.023 11.314 0.031 10.819 0.019 II
83.9008392 -5.0822005 10.461 0.025 9.886 0.022 8.081 0.126 5.34 0.199 13.179 0.026 11.671 0.034 10.995 0.024 II
83.6998027 -5.0819533 10.117 0.023 9.783 0.019 7.805 0.032 5.113 0.065 11.999 0.028 11.094 0.036 10.625 0.024 II
83.5635769 -5.0810232 11.352 0.025 10.973 0.022 9.034 0.04 6.325 0.075 12.698 0.024 12.033 0.032 11.651 0.02 II
83.5773649 -5.0799391 7.831 0.027 7.408 0.019 5.013 0.013 2.891 0.025 9.673 0.023 8.956 0.03 8.466 0.023 II
83.7864359 -5.0779854 10.847 0.026 10.41 0.029 7.262 0.105 4.904 0.16 12.37 0.023 11.554 0.032 11.12 0.019 II
83.8909337 -5.0743037 9.447 0.024 8.572 0.022 6.908 0.108 4.067 0.129 13.938 0.039 11.784 0.038 10.459 0.024 II
83.5703128 -5.0725313 9.962 0.023 9.482 0.02 7.179 0.018 4.841 0.038 11.551 0.023 10.686 0.03 10.351 0.02 II
83.9752881 -5.0707184 8.97 0.023 8.497 0.021 7.365 0.038 5.798 0.0 10.875 0.028 10.326 0.048 9.827 0.033 II
83.9028364 -5.0706812 10.439 0.026 10.072 0.03 8.052 0.276 4.923 0.0 11.829 0.024 11.251 0.04 10.765 0.018 II
84.2069176 -5.0692765 10.237 0.023 9.648 0.019 7.481 0.046 5.25 0.068 12.162 0.023 11.257 0.03 10.82 0.018 II
85.912528 -5.0674706 7.027 0.055 6.292 0.025 3.758 0.013 1.566 0.018 10.211 0.024 9.152 0.024 8.245 0.023 II
83.4756339 -5.0611376 11.698 0.03 11.405 0.03 9.547 0.239 8.493 0.0 12.79 0.023 12.173 0.031 11.874 0.019 II
83.7210313 -5.0575277 10.149 0.023 9.538 0.02 7.445 0.027 5.513 0.048 11.968 0.024 11.194 0.032 10.794 0.023 II
83.8112629 -5.0408438 10.667 0.023 10.252 0.021 8.764 0.0 6.67 0.0 12.977 0.0 11.85 0.0 11.546 0.045 II
83.3778962 -5.0374339 10.976 0.023 10.275 0.02 7.21 0.023 5.005 0.045 12.556 0.024 11.776 0.023 11.553 0.023 II
83.9540442 -5.0275667 11.106 0.027 10.689 0.026 8.847 0.0 6.164 0.121 12.567 0.023 11.826 0.03 11.496 0.021 II
83.3995557 -5.0256948 9.588 0.022 9.037 0.018 6.979 0.018 4.832 0.064 11.721 0.023 10.893 0.027 10.383 0.023 II
83.9516041 -5.0246784 9.685 0.024 9.126 0.021 7.062 0.059 4.381 0.046 12.15 0.023 11.137 0.029 10.526 0.019 II
84.5302881 -5.0217057 10.427 0.023 10.114 0.021 7.786 0.023 5.541 0.042 11.974 0.027 11.245 0.024 10.924 0.022 II
83.901754 -5.0209743 8.701 0.024 8.307 0.02 7.254 0.061 6.055 0.163 10.312 0.024 9.573 0.033 9.133 0.021 II
83.8817993 -5.0039193 8.866 0.023 7.966 0.02 6.281 0.062 4.292 0.086 14.778 0.041 11.964 0.033 10.129 0.021 II
83.9105233 -4.9947614 9.752 0.026 9.323 0.022 7.064 0.218 5.627 0.127 12.038 0.024 10.874 0.031 10.348 0.021 II
83.8775236 -4.9933425 8.992 0.025 8.07 0.021 6.597 0.127 3.916 0.107 14.317 0.038 11.834 0.033 10.347 0.023 II
83.4888697 -4.9876946 11.551 0.024 11.026 0.021 8.909 0.054 6.932 0.148 13.134 0.023 12.39 0.029 11.98 0.021 II
83.71135 -4.9768999 10.311 0.022 9.998 0.022 8.04 0.037 5.365 0.047 12.152 0.022 11.15 0.03 10.737 0.023 II
83.7692144 -4.9747322 10.11 0.028 9.429 0.027 7.616 0.254 5.245 0.0 13.478 0.027 12.075 0.032 11.087 0.023 II
83.6071999 -4.9487298 10.04 0.031 9.707 0.03 7.525 0.028 5.007 0.071 11.727 0.045 10.929 0.051 10.574 0.042 II
83.6058778 -4.9486521 10.5 0.041 10.209 0.041 8.74 0.068 7.333 0.0 11.766 0.023 11.037 0.033 10.714 0.024 II
83.607857 -4.9409396 10.624 0.023 9.995 0.02 7.22 0.023 5.189 0.05 12.183 0.023 11.341 0.03 10.913 0.02 II
83.7319751 -4.9366869 9.319 0.025 8.712 0.021 6.48 0.035 4.441 0.113 12.474 0.024 11.004 0.032 10.22 0.023 II
83.0258651 -4.9361237 10.994 0.023 10.512 0.019 8.692 0.031 6.89 0.103 12.709 0.023 12.012 0.022 11.727 0.024 II
83.6874945 -4.9331505 10.347 0.04 9.783 0.035 6.99 0.139 4.775 0.194 13.573 0.038 12.107 0.042 11.348 0.026 II
83.0012943 -4.9316321 7.861 0.029 6.937 0.02 3.105 0.014 1.236 0.015 11.479 0.043 10.511 0.044 9.327 0.021 I
83.8305505 -4.9291504 8.308 0.031 7.074 0.021 4.648 0.029 3.205 0.042 15.547 0.062 12.277 0.033 10.079 0.021 I
83.8787197 -4.921681 10.119 0.039 9.616 0.054 6.469 0.068 2.853 0.114 11.863 0.023 11.069 0.029 10.673 0.019 II
83.7843392 -4.9028188 8.171 0.025 6.922 0.022 3.751 0.051 2.198 0.051 14.868 0.029 11.967 0.029 10.148 0.018 I
83.6933982 -4.9005878 10.929 0.033 10.622 0.026 8.107 0.0 5.961 0.0 13.447 0.024 12.006 0.032 11.329 0.021 II
84.1220259 -4.8975377 11.659 0.029 11.393 0.031 9.94 0.0 7.829 0.0 12.656 0.023 11.971 0.03 11.743 0.023 II
83.6741165 -4.8961632 10.556 0.034 10.19 0.034 7.192 0.179 4.908 0.249 12.311 0.022 11.421 0.031 11.035 0.019 II
83.6745267 -4.8939526 10.702 0.036 10.326 0.038 7.916 0.0 5.762 0.0 12.196 0.024 11.415 0.032 11.036 0.023 II
80.3971066 -4.8914205 9.768 0.04 9.251 0.032 7.463 0.022 5.437 0.057 12.12 0.041 11.238 0.035 10.682 0.029 II
83.8266153 -4.8898555 9.171 0.025 8.497 0.021 6.087 0.034 4.83 0.0 12.699 0.023 11.126 0.03 10.114 0.019 II
83.6241169 -4.86325 9.517 0.023 8.842 0.02 6.219 0.027 3.855 0.032 13.241 0.023 11.781 0.032 10.91 0.02 II
83.8563045 -4.8557361 9.699 0.027 8.911 0.025 5.941 0.091 1.45 0.032 12.292 0.023 11.281 0.031 10.689 0.021 II
83.8888972 -4.8531787 10.902 0.03 10.507 0.032 9.584 0.129 3.595 0.043 12.698 0.024 11.834 0.031 11.434 0.021 II
83.543665 -4.8430743 9.354 0.022 8.977 0.02 7.722 0.028 5.77 0.117 10.986 0.023 10.28 0.03 9.947 0.018 II
83.5526252 -4.8402053 8.715 0.022 8.358 0.02 6.887 0.018 4.906 0.046 10.498 0.023 9.679 0.03 9.28 0.019 II
83.550892 -4.8353476 12.112 0.024 11.493 0.022 8.411 0.037 5.873 0.103 13.427 0.028 12.37 0.03 11.512 0.021 II
84.0387122 -4.8335831 11.389 0.024 11.011 0.022 10.885 0.173 8.578 0.0 12.799 0.024 12.09 0.031 11.798 0.024 II
83.857056 -4.8254375 11.014 0.025 10.438 0.028 6.651 0.036 2.014 0.04 12.928 0.023 12.239 0.029 11.947 0.02 II
83.5680998 -4.8241991 11.865 0.023 11.549 0.023 9.678 0.074 7.586 0.358 13.045 0.026 12.352 0.03 12.089 0.019 II
83.257334 -4.8218132 10.667 0.023 9.775 0.021 7.434 0.022 5.44 0.041 13.366 0.024 12.376 0.023 11.517 0.021 II
83.8450215 -4.8083077 10.124 0.024 9.615 0.022 7.344 0.053 2.527 0.033 11.858 0.024 11.046 0.03 10.739 0.022 II
83.4639594 -4.8061595 10.872 0.023 10.44 0.021 8.762 0.119 7.411 0.305 12.479 0.021 11.61 0.03 11.269 0.021 II
83.9338918 -4.801357 10.043 0.024 9.617 0.022 8.466 0.205 5.501 0.089 12.058 0.023 11.202 0.032 10.716 0.019 II
83.5710635 -4.8010086 10.059 0.024 9.461 0.02 8.333 0.037 7.012 0.306 13.596 0.023 12.111 0.032 11.248 0.019 II
83.4825258 -4.7970694 9.999 0.022 9.168 0.02 6.768 0.019 4.859 0.051 13.125 0.024 11.993 0.031 11.098 0.019 II
83.8693778 -4.7907073 10.703 0.026 10.118 0.028 8.006 0.112 5.074 0.0 12.529 0.024 11.68 0.032 11.199 0.022 II
83.9752315 -4.7887134 10.279 0.023 9.726 0.021 8.193 0.031 6.102 0.185 12.39 0.023 11.573 0.033 11.039 0.019 II
83.8842528 -4.7826386 9.425 0.023 8.914 0.021 6.701 0.051 4.566 0.093 11.781 0.024 10.743 0.032 10.17 0.024 II
83.8937668 -4.7818825 11.019 0.025 10.524 0.023 7.579 0.032 6.267 0.116 12.498 0.024 11.541 0.034 11.008 0.023 II
83.7862514 -4.7812328 8.792 0.022 8.099 0.02 6.033 0.02 4.296 0.122 12.693 0.023 11.074 0.03 9.911 0.02 II
83.8451962 -4.7782066 11.219 0.024 10.807 0.024 9.66 0.105 6.26 0.142 12.988 0.024 12.165 0.031 11.801 0.018 II
83.9577676 -4.775678 11.163 0.023 10.689 0.02 9.14 0.089 6.304 0.125 12.49 0.023 11.828 0.033 11.457 0.019 II
83.9167609 -4.7653795 10.222 0.023 9.838 0.021 7.915 0.04 6.355 0.117 11.474 0.023 10.77 0.03 10.422 0.018 II
83.8197203 -4.762387 8.646 0.023 8.049 0.02 6.033 0.021 3.876 0.043 11.348 0.023 10.378 0.032 9.72 0.02 II
83.6231274 -4.750763 10.342 0.023 9.794 0.021 7.537 0.048 5.347 0.089 12.745 0.023 11.821 0.03 11.217 0.019 II
84.082384 -4.7485689 10.085 0.025 9.714 0.023 9.059 0.0 6.65 0.0 11.664 0.021 10.942 0.031 10.68 0.021 II
83.8244037 -4.7479082 9.556 0.023 9.207 0.023 7.857 0.049 4.634 0.102 11.612 0.024 10.725 0.031 10.159 0.022 II
78.0029627 -4.7329189 11.618 0.034 11.201 0.032 9.083 0.044 7.372 0.242 13.034 0.041 12.161 0.0 12.099 0.043 II
83.3927439 -4.7293861 9.468 0.023 8.992 0.02 6.975 0.028 5.036 0.047 11.418 0.026 10.585 0.025 10.122 0.021 II
84.4407027 -4.7241882 10.685 0.022 10.135 0.018 7.627 0.021 5.888 0.08 12.216 0.026 11.54 0.024 11.252 0.019 II
83.8049941 -4.6984832 11.351 0.026 10.9 0.023 9.089 0.0 8.51 0.0 12.958 0.024 12.116 0.032 11.801 0.02 II
83.5957851 -4.6942459 9.97 0.023 9.415 0.021 8.194 0.062 7.251 0.416 11.832 0.023 11.026 0.03 10.716 0.021 II
84.0336988 -4.6890771 10.159 0.026 9.654 0.024 7.925 0.0 5.766 0.418 12.039 0.024 11.175 0.032 10.714 0.023 II
80.765915 -4.678827 10.213 0.023 9.752 0.021 7.78 0.021 5.858 0.046 11.663 0.024 10.978 0.024 10.665 0.023 II
83.7175447 -4.6699389 9.307 0.023 9.056 0.02 6.826 0.03 4.481 0.05 11.482 0.022 10.436 0.031 9.804 0.019 II
83.8472922 -4.6695349 7.943 0.027 6.647 0.024 3.993 0.027 1.516 0.04 13.413 0.039 11.238 0.033 9.534 0.024 I
83.8453593 -4.6279898 11.336 0.029 11.044 0.025 8.701 0.0 8.212 0.0 13.04 0.024 12.139 0.033 11.698 0.022 II
84.8968378 -4.604045 11.074 0.023 10.657 0.021 9.003 0.034 6.735 0.085 12.891 0.027 12.148 0.024 11.647 0.019 II
83.6276859 -4.5979835 11.126 0.026 10.62 0.022 9.237 0.0 6.838 0.0 12.535 0.023 11.566 0.03 11.225 0.021 II
83.9189744 -4.5885805 9.783 0.028 9.354 0.023 6.143 0.034 3.912 0.044 12.302 0.024 11.244 0.032 10.649 0.019 II
83.5861775 -4.5839061 11.842 0.026 11.479 0.022 9.744 0.362 7.287 0.0 13.115 0.023 12.373 0.031 12.129 0.023 II
83.9205427 -4.5773446 9.426 0.023 8.722 0.02 6.428 0.046 4.08 0.042 12.889 0.023 11.329 0.03 10.267 0.019 II
83.7569886 -4.5480342 11.197 0.024 10.82 0.022 8.135 0.093 5.689 0.199 12.746 0.022 11.962 0.031 11.606 0.019 II
83.9942123 -4.4900728 10.39 0.023 9.931 0.021 8.006 0.023 5.566 0.046 12.249 0.021 11.418 0.034 10.964 0.019 II
83.844925 -4.4808381 10.379 0.024 10.027 0.023 8.354 0.163 6.102 0.084 12.136 0.022 11.318 0.029 10.933 0.019 II
82.8583642 -4.4673707 9.378 0.021 9.121 0.021 7.622 0.028 2.928 0.019 12.368 0.023 10.507 0.024 9.747 0.021 II
82.8628745 -4.46651 7.644 0.027 6.315 0.026 4.165 0.015 1.391 0.015 13.082 0.033 11.086 0.029 9.425 0.026 I
83.7875552 -4.4641798 9.134 0.023 8.782 0.02 6.862 0.019 4.833 0.036 10.797 0.021 10.109 0.031 9.634 0.019 II
83.7920034 -4.4609902 9.007 0.023 8.395 0.02 6.58 0.018 4.984 0.051 10.965 0.024 10.245 0.033 9.687 0.019 II
84.4593551 -4.4379865 10.546 0.023 10.008 0.021 7.566 0.02 5.57 0.052 12.241 0.027 11.404 0.029 10.952 0.027 II
84.4579673 -4.4325611 11.122 0.023 10.781 0.021 9.328 0.046 6.253 0.062 12.814 0.028 12.066 0.026 11.699 0.027 II
84.2136651 -4.4278143 7.635 0.047 6.989 0.03 4.503 0.021 2.333 0.02 9.433 0.038 8.997 0.048 8.648 0.042 II
83.929645 -4.4154558 8.696 0.023 8.083 0.02 5.604 0.015 3.777 0.024 11.046 0.022 10.271 0.03 9.791 0.019 II
82.9794172 -4.381408 11.117 0.023 10.715 0.021 9.209 0.04 7.958 0.261 12.445 0.023 11.845 0.027 11.545 0.021 II
83.3255649 -4.3786696 11.756 0.024 11.378 0.021 9.584 0.05 7.681 0.167 12.928 0.022 12.22 0.022 11.958 0.027 II
83.8158834 -4.3718204 10.896 0.023 10.387 0.022 8.887 0.033 6.88 0.113 12.686 0.021 11.823 0.03 11.229 0.019 II
84.0287811 -4.3437581 10.585 0.023 10.185 0.02 8.595 0.028 6.688 0.068 12.431 0.024 11.611 0.032 11.153 0.023 II
84.516233 -4.2785615 11.346 0.023 10.867 0.022 8.688 0.026 6.308 0.06 12.629 0.027 11.964 0.023 11.581 0.024 II
83.9017945 -4.2721959 11.423 0.023 11.081 0.021 9.19 0.042 6.597 0.071 13.036 0.021 12.253 0.033 11.84 0.021 II
84.4995859 -4.2277994 10.419 0.024 10.063 0.021 8.713 0.026 7.35 0.123 11.829 0.028 10.951 0.023 10.683 0.025 II
82.7377163 -4.215726 10.381 0.024 10.039 0.02 8.763 0.029 7.382 0.123 11.712 0.024 10.983 0.021 10.706 0.021 II
84.0364099 -4.2152516 11.71 0.023 11.42 0.02 9.706 0.098 6.977 0.128 12.881 0.024 12.175 0.032 11.931 0.019 II
81.4158359 -4.1839358 10.726 0.023 10.254 0.02 7.738 0.021 5.93 0.051 12.445 0.024 11.685 0.024 11.138 0.021 II
83.3546114 -4.0583154 10.604 0.023 10.019 0.02 7.29 0.019 4.734 0.026 12.165 0.036 11.443 0.035 11.146 0.026 II
84.6259638 -4.0461599 10.271 0.022 9.69 0.018 7.36 0.019 5.327 0.036 12.317 0.03 11.472 0.023 10.933 0.021 II
85.7191144 -3.9955494 11.78 0.023 11.44 0.022 9.798 0.058 7.39 0.18 12.697 0.026 12.224 0.024 12.088 0.029 II
76.4325054 -3.9597412 10.661 0.142 10.359 0.127 8.201 0.117 6.1 0.081 11.923 0.023 11.175 0.021 10.935 0.024 II
76.707799 -3.9092155 10.1 0.023 9.541 0.02 7.413 0.017 5.517 0.039 11.595 0.027 10.866 0.025 10.523 0.023 II
81.7377377 -3.8967134 11.244 0.023 10.848 0.021 9.369 0.038 7.105 0.098 12.714 0.026 11.962 0.026 11.668 0.025 II
78.1265352 -3.8818547 9.734 0.023 9.288 0.019 7.045 0.017 4.807 0.029 11.83 0.023 11.041 0.022 10.649 0.019 II
81.0250319 -3.8297871 7.733 0.028 7.188 0.019 5.51 0.017 3.26 0.023 9.955 0.03 9.324 0.024 8.725 0.019 II
83.106947 -3.7204657 10.373 0.023 10.021 0.02 7.803 0.022 5.819 0.046 12.03 0.022 11.277 0.024 10.945 0.024 II
80.3583953 -3.6962412 10.937 0.022 10.589 0.019 8.154 0.025 5.402 0.042 12.133 0.028 11.367 0.024 11.148 0.027 II
78.0097298 -3.6189974 10.862 0.022 10.337 0.021 8.368 0.023 6.512 0.067 12.731 0.022 11.934 0.026 11.468 0.023 II
86.1678647 -3.587698 11.147 0.022 10.62 0.02 8.763 0.031 6.827 0.093 12.578 0.024 11.859 0.022 11.549 0.024 II
83.9560791 -3.5477276 11.062 0.023 10.479 0.021 8.085 0.035 5.592 0.043 12.643 0.024 11.997 0.033 11.567 0.022 II
86.2363784 -3.5475342 9.582 0.023 9.171 0.02 7.187 0.018 5.025 0.035 11.686 0.024 10.672 0.023 10.217 0.019 II
82.3139401 -3.5143416 10.381 0.023 9.727 0.02 7.429 0.017 5.539 0.041 12.543 0.021 11.57 0.024 11.059 0.023 II
85.7025 -3.4132107 10.733 0.024 10.25 0.021 7.535 0.025 4.87 0.04 11.962 0.024 11.171 0.027 10.642 0.023 II
79.8065091 -3.4034981 8.493 0.023 7.956 0.02 6.117 0.015 4.386 0.026 10.439 0.026 9.737 0.024 9.213 0.023 II
77.0059464 -3.3818163 10.589 0.023 10.064 0.021 7.011 0.018 4.709 0.029 12.511 0.022 11.628 0.024 11.231 0.023 II
76.7754024 -3.3578478 10.71 0.023 10.177 0.021 8.135 0.024 6.403 0.074 12.153 0.025 11.357 0.027 10.926 0.022 II
76.7073708 -3.3509345 9.894 0.023 9.15 0.02 6.014 0.017 3.573 0.035 12.699 0.026 11.346 0.026 10.452 0.028 II
76.727689 -3.334682 6.98 0.036 6.162 0.026 4.308 0.013 2.039 0.018 10.343 0.022 9.239 0.024 8.443 0.025 II
76.7124769 -3.3269335 8.695 0.024 8.254 0.02 5.723 0.013 2.808 0.018 10.809 0.0 10.05 0.041 9.507 0.0 II
76.7074203 -3.3258385 10.719 0.023 10.32 0.019 7.162 0.017 3.803 0.028 12.391 0.022 11.526 0.027 11.175 0.026 II
76.6919136 -3.3228638 8.883 0.023 8.179 0.018 5.988 0.015 4.003 0.029 13.218 0.025 11.506 0.025 10.322 0.023 II
84.8937093 -3.2967123 10.575 0.022 10.013 0.02 8.58 0.038 6.767 0.105 12.782 0.049 11.982 0.05 11.285 0.033 II
83.3793751 -3.2892567 11.275 0.024 10.858 0.021 9.211 0.033 6.801 0.078 12.821 0.024 12.077 0.024 11.807 0.021 II
77.6455155 -3.2233571 11.76 0.024 11.423 0.022 8.887 0.028 6.211 0.049 12.982 0.024 12.304 0.022 12.04 0.024 II
84.5939348 -3.1990538 9.979 0.023 9.412 0.023 7.431 0.019 5.279 0.039 12.331 0.028 11.424 0.023 10.862 0.025 II
81.5262517 -3.1527635 11.817 0.023 11.536 0.022 9.656 0.045 7.475 0.124 12.917 0.027 12.208 0.024 11.993 0.024 II
82.0687022 -3.0954321 11.813 0.022 11.531 0.022 10.141 0.059 8.832 0.452 12.894 0.026 12.224 0.022 11.981 0.026 II
82.2757089 -3.0832739 11.144 0.023 10.621 0.02 7.989 0.021 5.113 0.036 12.454 0.024 11.767 0.022 11.508 0.021 II
77.1523004 -3.0614859 10.079 0.023 9.584 0.019 8.086 0.024 6.285 0.054 11.931 0.024 11.159 0.025 10.726 0.022 II
82.3618318 -3.0186828 11.721 0.023 11.294 0.02 9.49 0.04 7.63 0.204 12.94 0.023 12.31 0.025 12.028 0.023 II
80.1104455 -3.0090472 11.352 0.026 10.844 0.022 9.453 0.042 7.96 0.214 12.848 0.024 12.095 0.024 11.712 0.019 II
85.2191573 -2.9963651 11.264 0.024 10.746 0.021 8.808 0.028 6.719 0.063 12.795 0.027 12.161 0.024 11.78 0.024 II
84.9282679 -2.9816099 9.317 0.023 8.869 0.019 6.473 0.017 4.341 0.029 11.016 0.028 10.196 0.024 9.841 0.026 II
83.6295195 -2.967335 9.363 0.022 8.618 0.02 7.162 0.019 5.808 0.064 13.726 0.038 11.758 0.036 10.546 0.024 II
83.5848949 -2.9630053 10.728 0.023 9.82 0.02 7.222 0.023 5.045 0.045 13.754 0.027 12.272 0.032 11.265 0.02 II
78.9491141 -2.9617659 10.284 0.024 9.642 0.021 8.282 0.021 6.257 0.055 12.759 0.022 11.822 0.024 11.211 0.023 II
84.6659013 -2.9461754 9.86 0.023 9.281 0.02 6.886 0.017 5.175 0.031 11.413 0.027 10.744 0.023 10.439 0.021 II
84.5883091 -2.9030954 11.503 0.023 10.952 0.021 8.887 0.031 6.372 0.056 12.94 0.024 12.255 0.024 11.864 0.019 II
84.2254131 -2.8876843 9.496 0.022 9.175 0.02 6.861 0.016 4.048 0.026 11.128 0.022 10.4 0.031 10.071 0.021 II
82.9812643 -2.8720144 9.778 0.022 9.224 0.019 6.803 0.018 4.729 0.037 13.683 0.029 12.096 0.023 11.148 0.019 II
84.5785761 -2.8608026 11.326 0.024 10.806 0.021 8.896 0.032 7.234 0.123 12.808 0.023 12.039 0.023 11.733 0.021 II
84.5414224 -2.8605085 10.884 0.023 10.432 0.021 8.519 0.028 6.573 0.071 12.337 0.023 11.566 0.023 11.239 0.019 II
84.2625005 -2.8469572 11.423 0.023 10.867 0.021 8.925 0.032 6.81 0.067 12.995 0.024 12.304 0.025 12.037 0.025 II
83.8404285 -2.8316416 9.989 0.023 9.517 0.02 8.147 0.02 5.989 0.047 12.059 0.022 11.144 0.031 10.653 0.021 II
83.0414279 -2.829658 7.578 0.031 7.071 0.02 4.332 0.014 2.518 0.019 9.444 0.023 8.885 0.055 8.277 0.031 II
83.7815691 -2.8167302 9.369 0.023 8.797 0.02 6.373 0.015 4.477 0.031 11.368 0.03 10.803 0.049 10.374 0.039 II
80.8989352 -2.8078934 10.862 0.022 10.382 0.021 8.14 0.022 5.854 0.05 13.222 0.022 12.298 0.027 11.696 0.026 II
84.9777356 -2.7761379 9.393 0.023 8.923 0.02 6.548 0.015 5.018 0.03 11.054 0.028 10.251 0.024 9.832 0.024 II
84.764912 -2.7741633 11.576 0.023 11.156 0.021 9.179 0.032 6.743 0.082 12.844 0.028 12.123 0.024 11.863 0.025 II
84.5548043 -2.7641783 10.241 0.023 9.762 0.021 7.956 0.024 5.893 0.045 12.07 0.026 11.255 0.024 10.772 0.023 II
84.5044213 -2.7604955 10.502 0.023 9.832 0.02 7.787 0.023 5.882 0.055 12.412 0.028 11.622 0.024 11.123 0.024 II
84.6626354 -2.7589385 11.51 0.022 11.054 0.02 9.301 0.036 7.896 0.247 12.913 0.028 12.195 0.023 11.89 0.028 II
84.6135648 -2.7527027 8.94 0.022 8.381 0.02 6.564 0.017 4.539 0.03 11.955 0.028 10.792 0.026 9.944 0.028 II
84.6403734 -2.7372566 7.567 0.03 7.117 0.019 5.101 0.017 3.083 0.025 10.131 0.026 9.28 0.024 8.666 0.024 II
84.9166144 -2.7193549 8.911 0.022 8.474 0.02 6.527 0.016 4.58 0.026 10.647 0.027 9.92 0.023 9.53 0.019 II
84.8615816 -2.7161987 12.01 0.024 11.71 0.023 9.939 0.056 8.954 0.522 13.178 0.027 12.399 0.026 12.118 0.024 II
84.6890957 -2.6998413 10.664 0.023 10.303 0.02 8.031 0.019 6.192 0.089 11.988 0.03 11.329 0.029 11.039 0.027 II
84.7623818 -2.6908118 10.411 0.022 9.921 0.02 8.294 0.021 6.433 0.092 12.438 0.026 11.608 0.023 11.156 0.028 II
84.684313 -2.6721611 9.953 0.022 9.465 0.019 6.932 0.014 4.779 0.032 11.363 0.026 10.688 0.024 10.439 0.024 II
84.8550219 -2.6394481 9.461 0.023 9.03 0.02 7.094 0.016 4.955 0.03 11.307 0.031 10.451 0.023 10.002 0.023 II
84.6996906 -2.6220142 10.009 0.023 9.496 0.021 7.002 0.024 3.93 0.057 12.018 0.042 11.239 0.046 10.776 0.037 II
84.6761635 -2.6207823 10.508 0.023 10.228 0.021 8.54 0.029 7.92 0.0 11.772 0.026 10.988 0.023 10.772 0.022 II
84.682786 -2.6185695 11.494 0.023 11.023 0.021 8.942 0.036 9.107 0.0 12.842 0.026 12.145 0.023 11.774 0.024 II
84.7012246 -2.6114296 10.989 0.023 10.702 0.021 8.532 0.056 3.843 0.031 12.04 0.026 11.398 0.026 11.141 0.021 II
84.5823506 -2.6108718 6.852 0.064 5.381 0.053 1.924 0.01 0.224 0.009 9.41 0.028 8.318 0.055 7.616 0.018 I
84.6419198 -2.6104384 10.857 0.023 10.578 0.021 9.032 0.031 7.181 0.203 11.98 0.027 11.33 0.024 11.077 0.027 II
84.6309035 -2.6094002 10.491 0.022 9.837 0.021 7.371 0.017 5.645 0.056 12.174 0.027 11.473 0.024 10.986 0.025 II
84.5344354 -2.5989578 10.91 0.023 10.484 0.02 7.908 0.021 6.072 0.066 12.142 0.026 11.376 0.023 11.047 0.019 II
84.6316209 -2.5874796 10.01 0.022 9.427 0.02 7.754 0.018 6.07 0.097 11.516 0.03 10.705 0.023 10.352 0.022 II
84.6146273 -2.5844956 11.583 0.023 11.13 0.022 8.745 0.024 6.743 0.111 12.826 0.028 12.113 0.024 11.86 0.028 II
84.707084 -2.58132 11.714 0.024 11.295 0.021 8.713 0.035 2.969 0.022 12.985 0.026 12.337 0.023 12.091 0.027 II
84.6966182 -2.5769232 10.555 0.025 10.044 0.022 7.583 0.023 2.9 0.025 12.564 0.026 11.769 0.023 11.293 0.025 II
84.5854298 -2.5691499 11.348 0.022 10.667 0.02 7.66 0.017 5.551 0.04 12.652 0.026 11.918 0.023 11.648 0.019 II
84.7467837 -2.5642686 10.944 0.023 10.388 0.021 8.221 0.024 6.541 0.106 12.888 0.027 11.979 0.023 11.401 0.028 II
84.9734175 -2.561853 10.939 0.023 10.423 0.02 8.103 0.023 6.171 0.059 12.825 0.028 12.064 0.026 11.59 0.025 II
85.037032 -2.559363 9.112 0.022 8.519 0.02 6.432 0.016 4.316 0.028 11.501 0.026 10.546 0.023 9.911 0.024 II
84.6689123 -2.5576598 11.674 0.023 11.294 0.022 9.338 0.038 5.121 0.067 12.795 0.027 12.125 0.024 11.858 0.025 II
84.9159561 -2.5544437 8.963 0.023 8.326 0.019 6.76 0.016 5.047 0.035 12.218 0.026 10.961 0.024 10.074 0.019 II
84.9299314 -2.5453574 11.388 0.023 10.826 0.02 8.845 0.029 6.322 0.07 13.032 0.026 12.299 0.024 11.913 0.021 II
84.9159456 -2.5227165 8.955 0.023 8.234 0.02 5.598 0.015 3.258 0.019 11.842 0.03 10.901 0.023 10.218 0.019 II
84.7865877 -2.5198712 11.176 0.023 10.872 0.021 9.383 0.039 6.915 0.135 13.036 0.027 12.156 0.024 11.702 0.023 II
84.7979953 -2.5185015 10.183 0.023 9.542 0.021 6.847 0.016 4.783 0.041 11.994 0.028 11.193 0.024 10.734 0.019 II
84.8284851 -2.5147862 9.754 0.023 9.364 0.02 7.734 0.02 5.81 0.052 11.4 0.028 10.638 0.026 10.34 0.021 II
84.5281051 -2.5063011 9.904 0.023 9.477 0.021 7.418 0.016 5.35 0.038 11.764 0.026 10.924 0.023 10.544 0.022 II
84.6678042 -2.5051364 9.97 0.022 9.412 0.02 7.109 0.016 5.046 0.036 11.512 0.026 10.763 0.023 10.395 0.025 II
84.8723121 -2.4558823 10.714 0.028 9.917 0.021 7.624 0.021 5.415 0.048 12.843 0.03 12.022 0.026 11.462 0.026 II
84.7001492 -2.4539816 8.933 0.023 8.481 0.02 6.876 0.014 5.41 0.045 10.156 0.023 9.463 0.026 9.187 0.019 II
85.2155208 -2.4469185 8.321 0.023 7.432 0.02 4.371 0.013 1.887 0.014 12.248 0.035 10.732 0.033 9.707 0.026 II
85.1637937 -2.446145 9.845 0.023 9.367 0.02 7.021 0.018 4.922 0.034 11.579 0.027 10.698 0.024 10.315 0.022 II
84.5549816 -2.4357772 11.332 0.024 11.003 0.022 9.27 0.037 7.773 0.188 12.479 0.028 11.816 0.027 11.551 0.024 II
83.8707414 -2.4289764 11.786 0.023 11.375 0.022 9.948 0.075 8.16 0.0 13.077 0.024 12.377 0.031 12.049 0.021 II
80.1966771 -2.4270076 11.473 0.023 10.998 0.021 9.02 0.031 6.997 0.106 12.859 0.024 12.161 0.026 11.795 0.024 II
84.9761514 -2.4108983 9.686 0.023 9.388 0.019 7.835 0.022 5.578 0.042 11.371 0.046 10.625 0.044 10.346 0.043 II
83.3421642 -2.4006003 11.352 0.024 10.994 0.021 9.142 0.038 6.798 0.075 12.685 0.024 12.026 0.022 11.75 0.023 II
84.3789566 -2.395215 11.265 0.023 10.717 0.02 8.182 0.019 5.896 0.04 13.035 0.028 12.391 0.023 12.092 0.025 II
85.4815445 -2.3945887 10.324 0.024 9.611 0.02 6.86 0.045 4.211 0.052 12.85 0.024 11.66 0.023 11.051 0.021 II
77.9022925 -2.3801247 7.936 0.025 7.277 0.019 5.152 0.014 2.087 0.018 10.558 0.022 9.676 0.027 8.833 0.025 II
84.9655166 -2.3797628 11.39 0.024 10.786 0.02 8.798 0.033 7.188 0.142 12.601 0.023 12.011 0.023 11.678 0.024 II
85.053593 -2.3672671 8.72 0.023 8.199 0.019 6.453 0.017 4.753 0.028 10.642 0.026 9.835 0.023 9.437 0.025 II
85.0081543 -2.3590416 10.936 0.023 10.543 0.02 8.641 0.03 6.297 0.06 12.339 0.027 11.579 0.023 11.254 0.024 II
84.9173709 -2.3466739 9.526 0.022 9.208 0.019 7.559 0.021 4.575 0.03 11.495 0.024 10.632 0.024 10.029 0.021 II
85.7450447 -2.3103087 8.439 0.021 7.763 0.016 6.477 0.019 4.301 0.026 10.855 0.024 10.099 0.023 9.585 0.019 II
84.7557086 -2.3076197 9.531 0.023 8.953 0.02 6.861 0.015 4.541 0.026 11.733 0.027 10.842 0.023 10.335 0.023 II
85.4260517 -2.2933057 10.178 0.025 9.437 0.021 6.114 0.044 3.532 0.054 12.31 0.024 11.482 0.022 10.995 0.019 II
84.9140732 -2.2845734 9.631 0.023 9.168 0.02 7.668 0.019 6.021 0.054 11.611 0.023 10.714 0.023 10.172 0.024 II
85.0152307 -2.2794779 10.227 0.023 9.785 0.02 8.134 0.024 5.859 0.042 11.611 0.026 10.863 0.024 10.585 0.019 II
86.0151515 -2.2770204 10.245 0.022 9.509 0.021 6.852 0.017 4.858 0.029 12.368 0.023 11.503 0.024 10.866 0.026 II
84.9207341 -2.2734285 11.239 0.023 10.695 0.02 9.209 0.036 7.646 0.172 12.871 0.024 12.152 0.024 11.736 0.021 II
81.4835423 -2.2671105 10.406 0.023 10.104 0.02 8.758 0.026 6.071 0.053 11.956 0.024 11.167 0.023 10.737 0.019 II
85.5811963 -2.2613568 11.251 0.024 10.645 0.021 9.064 0.129 6.857 0.227 12.852 0.024 12.084 0.022 11.658 0.024 II
85.0934834 -2.2610868 10.268 0.023 9.669 0.021 7.077 0.018 4.738 0.031 12.365 0.028 11.418 0.024 10.818 0.027 II
85.6908822 -2.2564592 9.576 0.024 9.062 0.019 7.271 0.025 4.924 0.032 12.013 0.027 10.978 0.026 10.33 0.023 II
84.8599913 -2.2509434 9.497 0.024 8.933 0.019 6.399 0.016 4.288 0.028 11.844 0.024 11.106 0.027 10.591 0.024 II
83.5642917 -2.2455047 11.624 0.023 11.099 0.021 9.281 0.044 7.145 0.105 12.857 0.024 12.178 0.033 11.947 0.024 II
84.610705 -2.2048462 10.588 0.022 9.715 0.02 7.815 0.019 6.328 0.08 11.851 0.028 10.984 0.024 10.583 0.023 II
85.1865843 -2.1972332 8.549 0.022 8.025 0.02 6.278 0.019 5.02 0.049 9.854 0.027 9.196 0.024 8.964 0.027 II
85.1948857 -2.1805864 9.963 0.022 9.474 0.02 7.189 0.023 4.889 0.042 11.931 0.031 11.021 0.029 10.514 0.025 II
84.2435652 -2.1472461 10.786 0.023 10.39 0.021 9.043 0.028 6.494 0.055 12.267 0.022 11.484 0.033 11.077 0.022 II
85.5696109 -2.1110967 10.901 0.024 10.613 0.02 9.305 0.071 8.23 0.0 12.213 0.024 11.505 0.025 11.208 0.021 II
82.5460933 -2.1032625 11.113 0.023 10.525 0.022 8.443 0.054 6.259 0.066 13.0 0.024 12.239 0.03 11.727 0.024 II
83.5672286 -2.1029721 9.39 0.023 8.851 0.02 6.871 0.017 4.68 0.032 11.819 0.023 10.745 0.03 10.169 0.019 II
79.8145842 -2.081396 10.49 0.023 9.962 0.02 8.624 0.026 6.655 0.074 12.796 0.024 11.841 0.025 11.086 0.019 II
85.4945204 -2.0616271 10.004 0.023 9.328 0.019 7.215 0.03 5.62 0.058 13.265 0.026 11.518 0.021 10.658 0.019 II
85.4155395 -2.0400827 9.662 0.022 9.022 0.02 7.788 0.043 6.036 0.077 12.482 0.024 11.181 0.022 10.408 0.019 II
82.5778434 -2.0326715 8.018 0.023 7.182 0.02 4.221 0.015 2.26 0.025 9.693 0.026 9.412 0.022 8.955 0.021 II
85.9858966 -2.015529 8.39 0.023 7.713 0.02 6.035 0.016 4.053 0.03 11.121 0.024 9.911 0.022 9.186 0.021 II
85.446474 -2.0052711 10.711 0.024 10.212 0.02 8.276 0.043 4.269 0.049 13.131 0.029 11.894 0.022 11.204 0.023 II
85.3588075 -2.0045074 8.475 0.023 7.812 0.019 5.359 0.022 2.838 0.047 11.502 0.024 10.213 0.022 9.461 0.019 II
85.5398758 -2.0012333 10.101 0.024 9.494 0.021 7.0 0.02 4.196 0.045 12.636 0.026 11.552 0.022 11.041 0.021 II
79.0806632 -1.9933708 11.267 0.023 10.642 0.022 8.855 0.029 7.174 0.107 12.762 0.023 12.102 0.024 11.843 0.025 II
85.5241849 -1.9913679 10.303 0.023 9.577 0.02 6.459 0.016 3.796 0.112 13.431 0.024 12.112 0.023 11.338 0.024 II
85.5884776 -1.9861781 10.497 0.023 10.018 0.021 7.632 0.318 4.564 0.0 12.035 0.028 11.268 0.029 10.955 0.026 II
85.4491992 -1.9842953 7.071 0.045 5.84 0.037 3.91 0.013 1.115 0.0 13.216 0.029 11.1 0.025 9.676 0.024 II
85.4332706 -1.9793548 10.9 0.023 10.109 0.02 7.332 0.06 4.7 0.0 13.14 0.026 12.014 0.022 11.335 0.023 II
85.5549837 -1.9759839 9.223 0.022 8.943 0.02 6.666 0.02 3.926 0.058 11.443 0.027 10.172 0.022 9.604 0.021 II
83.0623561 -1.9739873 10.974 0.023 10.344 0.021 8.193 0.027 6.391 0.054 12.806 0.024 12.03 0.025 11.65 0.026 II
85.4589496 -1.9624469 9.312 0.023 8.503 0.021 4.724 0.0 4.012 0.0 13.946 0.055 11.845 0.044 10.616 0.026 I
85.471673 -1.9622509 8.848 0.024 8.228 0.023 5.808 0.148 2.55 0.056 12.228 0.024 10.615 0.022 9.681 0.021 II
85.519495 -1.9608064 10.625 0.051 9.943 0.055 7.443 0.313 6.565 0.0 13.08 0.026 11.942 0.022 11.315 0.019 II
82.5154107 -1.9296477 10.86 0.023 10.158 0.02 6.885 0.019 4.337 0.032 12.215 0.024 11.494 0.025 11.224 0.019 II
85.0097917 -1.9168411 11.461 0.025 11.194 0.025 9.748 0.542 7.21 0.0 12.651 0.028 11.97 0.024 11.695 0.023 II
85.6611715 -1.9062591 11.119 0.026 10.657 0.028 8.209 0.039 6.713 0.265 12.578 0.022 11.925 0.023 11.552 0.019 II
85.4132847 -1.903959 8.157 0.096 6.851 0.04 -4.499 0.0 0.0 0.0 14.089 0.027 11.177 0.025 9.356 0.019 I
85.8343736 -1.886437 11.331 0.023 10.793 0.022 8.876 0.096 7.112 0.391 13.278 0.027 12.254 0.024 11.783 0.024 II
85.102538 -1.8752717 10.837 0.025 10.456 0.023 8.3 0.328 6.122 0.282 12.302 0.024 11.528 0.024 11.203 0.023 II
79.1894017 -1.8562013 7.221 0.037 6.674 0.022 4.062 0.015 2.112 0.019 9.257 0.027 8.646 0.059 8.03 0.021 II
86.0279416 -1.8543111 9.668 0.023 9.236 0.019 7.369 0.019 5.403 0.037 11.626 0.027 10.705 0.024 10.235 0.021 II
85.4434073 -1.8364328 9.788 0.041 9.058 0.041 7.429 0.0 1.558 0.178 12.594 0.027 11.256 0.023 10.618 0.024 II
85.4454297 -1.8326252 7.969 0.039 7.401 0.038 7.1 0.0 1.762 0.172 10.991 0.029 9.563 0.022 8.783 0.024 II
85.4060982 -1.8315459 7.201 0.042 6.372 0.04 3.296 0.354 1.152 0.08 12.04 0.03 10.096 0.027 8.82 0.021 II
85.3266521 -1.8313863 9.228 0.03 8.497 0.028 5.38 0.057 2.155 0.079 13.862 0.03 11.814 0.022 10.452 0.019 II
85.3250356 -1.8248772 10.711 0.103 10.106 0.046 7.699 0.0 4.38 0.0 14.501 0.033 12.22 0.022 11.207 0.021 II
85.4459554 -1.8240872 10.291 0.061 9.612 0.072 6.997 0.0 1.629 0.059 13.136 0.024 11.747 0.022 10.987 0.019 II
85.3887671 -1.8030294 8.29 0.026 7.801 0.025 6.339 0.276 4.653 0.0 11.342 0.027 9.622 0.025 8.81 0.021 II
85.3564156 -1.802522 10.327 0.063 9.694 0.054 6.811 0.32 4.455 0.0 13.792 0.03 12.101 0.023 11.244 0.019 II
85.4029793 -1.7939374 8.888 0.029 8.311 0.029 6.674 0.0 5.063 0.0 12.329 0.026 10.903 0.022 9.997 0.021 II
85.4988841 -1.7936271 10.719 0.078 10.195 0.09 7.052 0.482 3.662 0.207 13.554 0.026 12.226 0.023 11.54 0.026 II
85.2335991 -1.7905985 9.243 0.027 8.61 0.028 6.733 0.209 5.015 0.133 12.343 0.026 11.022 0.024 10.246 0.019 II
85.4145398 -1.7837257 11.113 0.097 10.688 0.114 8.483 0.0 4.037 0.0 12.085 0.027 11.493 0.029 11.249 0.026 II
85.4047719 -1.7832881 8.917 0.025 8.443 0.027 6.494 0.235 4.574 0.0 12.396 0.026 10.894 0.022 10.004 0.023 II
85.489045 -1.7809145 10.587 0.06 10.124 0.084 7.573 0.0 4.103 0.0 14.685 0.039 12.379 0.025 11.213 0.023 II
85.4944448 -1.7791466 8.975 0.027 8.513 0.027 6.255 0.087 3.224 0.0 13.363 0.027 10.999 0.025 9.738 0.024 II
85.4878467 -1.7745239 9.919 0.039 9.436 0.042 7.887 0.0 3.832 0.0 15.278 0.032 12.115 0.022 10.61 0.021 II
85.4857047 -1.7714047 10.896 0.056 10.48 0.067 7.298 0.0 4.101 0.0 13.335 0.029 11.849 0.029 11.288 0.027 II
84.5076732 -1.7640382 11.403 0.024 11.143 0.021 8.754 0.029 5.837 0.046 12.453 0.027 11.817 0.024 11.618 0.025 II
85.3620231 -1.7129311 6.634 0.065 5.882 0.027 4.623 0.02 2.567 0.023 10.607 0.029 9.096 0.068 7.866 0.026 II
85.3742942 -1.6938368 8.85 0.023 8.359 0.021 7.901 0.134 6.987 0.185 11.506 0.032 10.361 0.027 9.7 0.024 II
85.9124726 -1.6876883 10.456 0.024 9.938 0.021 8.064 0.027 6.38 0.089 12.056 0.026 11.25 0.023 10.886 0.019 II
80.7285583 -1.6755371 7.761 0.027 6.962 0.02 4.935 0.017 2.804 0.02 11.639 0.024 10.261 0.026 9.083 0.019 II
83.0016837 -1.6697342 10.771 0.023 10.468 0.02 8.781 0.032 6.639 0.083 12.328 0.026 11.597 0.027 11.261 0.026 II
78.5662088 -1.649549 8.759 0.023 8.466 0.021 6.002 0.014 3.438 0.022 10.108 0.024 9.464 0.025 9.177 0.023 II
85.3959157 -1.6485915 10.377 0.023 9.82 0.02 6.631 0.016 4.956 0.062 12.351 0.023 11.366 0.022 10.853 0.024 II
85.372202 -1.6395027 8.815 0.023 8.331 0.019 6.049 0.016 3.723 0.024 10.668 0.029 9.824 0.029 9.395 0.027 II
85.6357334 -1.6367735 10.184 0.024 9.674 0.02 7.501 0.044 5.472 0.061 12.136 0.027 11.232 0.025 10.718 0.021 II
85.3767215 -1.6340102 8.563 0.024 7.889 0.02 5.809 0.017 3.702 0.029 11.369 0.026 10.363 0.022 9.531 0.021 II
86.1835573 -1.6110651 9.61 0.024 9.204 0.021 7.802 0.02 5.301 0.039 11.701 0.024 10.728 0.023 10.255 0.023 II
85.4660286 -1.6085001 11.534 0.024 11.058 0.022 9.187 0.085 8.398 0.0 12.973 0.024 12.159 0.023 11.758 0.024 II
83.9953871 -1.540264 11.326 0.023 10.814 0.02 9.111 0.037 7.214 0.112 12.871 0.023 12.179 0.031 11.706 0.022 II
86.6226782 -1.5288985 10.301 0.023 9.827 0.02 7.89 0.019 5.546 0.034 12.865 0.023 11.508 0.022 10.861 0.021 II
81.7581417 -1.5148061 8.836 0.023 8.515 0.02 6.379 0.016 4.243 0.029 10.143 0.023 9.587 0.022 9.295 0.023 II
77.2405169 -1.4878114 10.478 0.022 9.941 0.021 8.171 0.021 6.606 0.07 12.241 0.024 11.394 0.025 10.872 0.021 II
84.8042061 -1.4559023 8.933 0.023 8.32 0.02 5.901 0.015 4.042 0.026 11.042 0.026 10.189 0.024 9.628 0.019 II
80.9979315 -1.4378354 11.08 0.024 10.79 0.021 8.353 0.025 6.108 0.056 12.165 0.024 11.494 0.024 11.185 0.023 II
86.1453807 -1.4329912 10.503 0.026 10.199 0.021 7.874 0.022 5.639 0.042 12.472 0.039 11.432 0.049 11.0 0.043 II
83.8688841 -1.4254044 11.167 0.023 10.712 0.02 8.569 0.028 6.837 0.082 12.537 0.027 11.916 0.033 11.559 0.026 II
82.34693 -1.4209233 9.427 0.023 8.888 0.021 7.0 0.018 4.905 0.027 12.052 0.022 11.272 0.024 10.708 0.021 II
83.9728562 -1.3845743 10.659 0.025 10.15 0.022 8.751 0.032 5.906 0.044 12.648 0.024 11.894 0.031 11.431 0.024 II
86.1218428 -1.3713062 8.922 0.023 8.242 0.02 5.639 0.014 3.405 0.019 11.332 0.022 10.408 0.022 9.79 0.021 II
86.1671218 -1.3680822 10.289 0.023 9.828 0.019 8.202 0.023 6.284 0.062 12.558 0.03 11.484 0.022 11.013 0.024 II
86.1411139 -1.3601801 9.533 0.023 8.86 0.02 6.455 0.017 4.527 0.028 12.03 0.023 10.819 0.022 10.255 0.023 II
83.6075749 -1.3518227 7.846 0.027 7.192 0.02 5.158 0.017 3.089 0.032 10.655 0.023 9.647 0.03 8.759 0.021 II
84.760683 -1.3422936 9.23 0.023 8.714 0.021 6.571 0.016 4.626 0.032 11.071 0.028 10.24 0.023 9.827 0.023 II
85.2037013 -1.33348 10.562 0.023 10.246 0.019 8.918 0.148 6.724 0.0 11.804 0.026 11.04 0.026 10.838 0.021 II
86.0776273 -1.3279769 11.175 0.023 10.878 0.02 8.284 0.031 5.288 0.043 13.166 0.023 12.113 0.022 11.683 0.021 II
84.8345872 -1.3070552 11.301 0.023 10.821 0.021 9.115 0.036 7.312 0.125 12.684 0.027 11.961 0.023 11.648 0.019 II
85.2427022 -1.2846533 10.532 0.023 9.717 0.02 6.892 0.03 4.842 0.041 12.548 0.024 11.609 0.024 11.038 0.021 II
85.7627269 -1.2747961 8.989 0.024 7.707 0.02 5.312 0.015 2.287 0.021 14.467 0.034 11.877 0.026 10.3 0.024 I
85.4935385 -1.2635209 9.098 0.023 8.315 0.02 6.327 0.016 4.989 0.126 12.071 0.024 11.137 0.023 10.627 0.023 II
86.3221203 -1.2576679 9.316 0.022 7.953 0.02 5.087 0.014 3.032 0.02 14.666 0.039 12.195 0.033 10.74 0.023 I
85.3692485 -1.2310378 10.736 0.023 9.705 0.019 6.397 0.02 3.055 0.056 13.07 0.026 12.17 0.023 11.573 0.027 I
85.418924 -1.2301307 9.906 0.023 9.252 0.021 7.507 0.29 3.89 0.0 12.406 0.023 11.384 0.022 10.796 0.021 II
83.136081 -1.2294443 9.033 0.022 8.6 0.02 6.523 0.019 4.527 0.03 11.007 0.022 10.211 0.023 9.789 0.019 II
86.3012737 -1.226892 9.165 0.023 8.581 0.021 6.282 0.016 3.771 0.018 11.563 0.024 10.551 0.025 10.004 0.023 II
83.9809919 -1.225552 10.186 0.022 9.728 0.021 6.859 0.017 4.755 0.025 11.604 0.023 10.809 0.03 10.6 0.021 II
83.8455468 -1.1900714 8.535 0.023 8.162 0.02 6.291 0.015 3.845 0.025 10.457 0.019 9.75 0.029 9.181 0.023 II
83.8840577 -1.1842204 11.35 0.023 10.925 0.021 8.894 0.029 7.101 0.113 13.004 0.022 12.289 0.031 12.024 0.023 II
83.0266309 -1.1833583 9.699 0.023 9.204 0.02 7.56 0.019 5.571 0.039 11.78 0.033 11.026 0.037 10.449 0.027 II
84.5393839 -1.1808414 8.52 0.022 8.015 0.02 6.471 0.015 4.268 0.024 10.592 0.026 9.815 0.024 9.327 0.024 II
83.3737859 -1.1783152 10.977 0.023 10.624 0.022 8.606 0.027 5.394 0.053 12.526 0.022 11.758 0.026 11.454 0.021 II
86.263962 -1.1677088 9.51 0.023 8.978 0.021 7.605 0.02 6.03 0.046 11.657 0.027 10.757 0.022 10.244 0.024 II
83.5714253 -1.1596939 10.605 0.023 10.096 0.02 7.85 0.02 5.632 0.044 12.265 0.021 11.475 0.031 11.109 0.022 II
81.7230019 -1.1506185 8.944 0.023 8.416 0.019 6.396 0.017 4.728 0.029 11.547 0.027 10.652 0.027 9.898 0.019 II
83.4302491 -1.1429638 8.788 0.022 8.319 0.019 6.214 0.015 4.036 0.029 10.825 0.024 10.038 0.031 9.495 0.018 II
83.1224156 -1.1229605 11.887 0.023 11.444 0.021 9.796 0.062 8.07 0.235 12.982 0.026 12.363 0.022 12.064 0.019 II
84.4960221 -1.0979842 8.646 0.023 8.18 0.021 6.844 0.017 4.341 0.026 10.846 0.027 9.955 0.024 9.355 0.027 II
85.7177154 -1.0874232 10.753 0.023 10.303 0.02 8.738 0.03 6.779 0.086 12.869 0.027 11.829 0.023 11.255 0.021 II
84.381228 -1.0593755 11.012 0.022 10.359 0.02 8.353 0.021 6.163 0.056 12.969 0.026 12.293 0.023 11.786 0.027 II
84.1464311 -1.0380196 10.241 0.023 9.762 0.019 8.058 0.023 6.403 0.063 12.124 0.022 11.298 0.03 10.881 0.019 II
84.3110751 -1.0307137 11.299 0.022 10.832 0.02 9.364 0.035 7.588 0.168 12.602 0.028 12.029 0.027 11.708 0.023 II
84.2760665 -1.0041499 11.597 0.024 11.128 0.02 9.607 0.039 8.033 0.204 13.066 0.028 12.389 0.026 12.061 0.027 II
86.3226829 -1.0011483 10.022 0.022 9.55 0.02 7.783 0.018 5.667 0.043 11.799 0.04 11.14 0.053 10.545 0.033 II
83.9416682 -0.9645053 9.337 0.022 9.035 0.02 7.072 0.021 4.597 0.039 11.304 0.023 10.439 0.03 10.019 0.02 II
85.063081 -0.9574067 11.158 0.023 10.778 0.02 8.645 0.03 6.664 0.069 12.533 0.027 11.764 0.024 11.47 0.021 II
84.2291314 -0.8956753 11.62 0.023 11.182 0.02 9.874 0.045 8.863 0.452 12.955 0.026 12.295 0.033 11.965 0.019 II
82.2190609 -0.861793 9.991 0.023 9.6 0.019 8.17 0.024 6.061 0.054 11.526 0.022 10.856 0.023 10.549 0.023 II
84.6968253 -0.84499 11.161 0.024 10.857 0.021 9.309 0.046 7.075 0.112 12.195 0.026 11.606 0.026 11.28 0.019 II
84.724353 -0.8222297 10.473 0.022 9.952 0.02 7.739 0.025 5.779 0.053 11.799 0.027 11.112 0.023 10.788 0.019 II
82.8359509 -0.8221795 10.026 0.023 9.372 0.019 7.622 0.037 5.345 0.053 12.133 0.024 11.221 0.023 10.55 0.021 II
81.8965768 -0.7565575 9.081 0.023 8.678 0.02 7.066 0.016 4.567 0.029 11.278 0.022 10.444 0.021 9.942 0.021 II
84.1786926 -0.7522991 11.945 0.024 11.675 0.022 10.112 0.051 7.491 0.132 13.198 0.024 12.351 0.028 12.085 0.019 II
86.4422168 -0.7446646 10.798 0.022 10.234 0.02 8.342 0.021 6.369 0.059 12.704 0.026 11.906 0.024 11.469 0.025 II
86.3761568 -0.7409709 10.037 0.023 9.683 0.02 8.25 0.021 6.443 0.071 12.092 0.023 11.131 0.024 10.708 0.021 II
83.6871286 -0.7305665 11.866 0.023 11.444 0.022 9.879 0.062 7.759 0.252 13.131 0.024 12.334 0.026 11.994 0.021 II
83.8550755 -0.7234295 10.56 0.022 10.087 0.019 8.169 0.022 5.889 0.047 12.468 0.022 11.615 0.028 11.101 0.019 II
83.848859 -0.7176749 11.026 0.052 10.507 0.046 8.929 0.046 7.399 0.0 12.553 0.028 11.903 0.039 11.547 0.03 II
80.9860288 -0.7065335 11.686 0.023 11.204 0.02 9.061 0.029 7.477 0.153 12.907 0.026 12.296 0.024 11.955 0.021 II
83.8340392 -0.7038188 9.799 0.023 9.534 0.02 7.584 0.02 5.494 0.038 11.221 0.022 10.455 0.028 10.139 0.021 II
84.1012024 -0.7033518 7.648 0.027 7.027 0.021 5.318 0.015 3.313 0.019 10.536 0.023 9.551 0.033 8.764 0.019 II
81.6754118 -0.6857766 10.778 0.024 10.451 0.021 8.493 0.024 5.925 0.04 12.409 0.024 11.71 0.03 11.382 0.024 II
81.6734395 -0.6812259 11.193 0.024 10.858 0.021 8.462 0.024 6.174 0.051 12.358 0.022 11.642 0.023 11.379 0.023 II
84.3403751 -0.6777754 11.772 0.023 11.518 0.022 9.2 0.033 7.024 0.108 12.783 0.023 12.124 0.022 11.899 0.027 II
82.7410357 -0.6771459 10.193 0.021 9.497 0.019 6.548 0.017 3.739 0.026 12.441 0.023 11.556 0.022 11.086 0.019 II
83.520256 -0.6714595 10.106 0.023 9.742 0.021 7.89 0.024 7.149 0.137 10.652 0.022 10.402 0.031 10.322 0.019 II
83.843505 -0.667569 11.542 0.023 11.102 0.02 9.663 0.05 8.29 0.409 13.155 0.024 12.36 0.03 11.97 0.023 II
84.6307036 -0.6657469 11.605 0.023 11.115 0.02 9.563 0.063 8.147 0.33 12.94 0.03 12.323 0.027 12.005 0.024 II
86.3628283 -0.6646414 8.979 0.033 8.478 0.032 6.815 0.026 5.185 0.057 11.026 0.049 10.286 0.063 9.756 0.037 II
85.0106811 -0.656903 8.846 0.023 7.871 0.02 5.426 0.015 3.098 0.023 12.395 0.026 10.988 0.026 10.089 0.024 II
86.7694088 -0.6562807 10.334 0.023 9.715 0.021 7.574 0.02 5.257 0.035 13.139 0.027 11.928 0.023 11.169 0.025 II
83.4159371 -0.6483303 9.496 0.024 9.116 0.02 7.243 0.018 5.12 0.039 11.697 0.024 10.778 0.03 10.138 0.018 II
84.7678982 -0.6360969 11.555 0.024 11.118 0.023 9.178 0.04 7.271 0.123 12.782 0.028 12.179 0.023 11.901 0.023 II
84.7574028 -0.6290609 11.338 0.024 10.902 0.022 9.58 0.05 7.732 0.183 12.554 0.028 11.981 0.023 11.617 0.019 II
86.3549318 -0.625015 8.503 0.029 7.897 0.027 6.384 0.021 4.348 0.039 12.115 0.027 10.791 0.027 9.786 0.024 II
86.3546783 -0.6230496 8.769 0.03 8.132 0.03 6.251 0.02 4.626 0.046 10.834 0.035 10.023 0.055 9.442 0.039 II
83.7037827 -0.6213036 8.976 0.022 8.635 0.02 6.549 0.019 4.296 0.03 10.86 0.022 10.043 0.026 9.538 0.019 II
85.0200262 -0.6155211 9.606 0.023 9.038 0.019 7.7 0.023 6.302 0.069 12.363 0.026 11.094 0.023 10.356 0.024 II
83.1074178 -0.6148152 9.877 0.023 9.429 0.021 7.419 0.021 5.128 0.041 11.551 0.023 10.744 0.022 10.287 0.021 II
83.2532478 -0.6057926 8.543 0.022 8.039 0.02 6.443 0.015 4.816 0.03 10.216 0.023 9.495 0.022 9.17 0.021 II
83.3278109 -0.6039229 8.006 0.022 7.419 0.02 5.742 0.016 3.294 0.027 10.345 0.023 9.306 0.022 8.627 0.021 II
83.2102152 -0.59508 11.258 0.022 10.86 0.021 8.843 0.036 6.616 0.061 12.728 0.024 12.057 0.022 11.753 0.027 II
83.930305 -0.5768361 8.252 0.023 7.93 0.02 6.275 0.016 4.208 0.023 10.243 0.021 9.509 0.033 9.061 0.019 II
83.6098282 -0.5641987 11.498 0.03 10.989 0.028 9.119 0.042 7.675 0.203 12.804 0.024 12.139 0.032 11.88 0.019 II
83.6095792 -0.5622777 11.403 0.028 10.922 0.027 9.578 0.056 7.782 0.219 12.675 0.052 11.998 0.06 11.738 0.054 II
85.6710705 -0.5573469 11.485 0.024 11.044 0.021 9.837 0.063 7.934 0.204 12.888 0.024 12.146 0.023 11.849 0.023 II
83.0745015 -0.5282097 11.084 0.023 10.618 0.021 9.033 0.032 6.927 0.075 13.124 0.028 12.179 0.027 11.677 0.023 II
85.1006338 -0.522615 9.581 0.023 9.082 0.02 7.896 0.024 6.221 0.054 11.709 0.027 10.797 0.024 10.305 0.023 II
83.2924411 -0.4614402 11.678 0.024 11.279 0.021 10.019 0.065 8.552 0.0 12.898 0.026 12.267 0.025 12.014 0.03 II
85.638948 -0.4306873 11.639 0.023 11.182 0.022 9.072 0.033 7.16 0.131 12.912 0.024 12.267 0.022 12.029 0.03 II
81.2277162 -0.4213033 9.464 0.022 8.756 0.02 7.07 0.016 5.177 0.03 12.795 0.023 11.865 0.024 11.193 0.021 II
82.4502182 -0.3953999 8.315 0.023 7.825 0.02 5.633 0.015 2.474 0.02 10.266 0.024 9.951 0.026 9.587 0.025 II
83.8824362 -0.3851532 10.408 0.023 9.854 0.021 7.712 0.02 6.043 0.05 11.788 0.022 11.007 0.031 10.803 0.023 II
83.2773295 -0.3818935 10.185 0.023 9.731 0.021 8.466 0.038 6.845 0.089 11.782 0.023 11.03 0.022 10.7 0.021 II
83.2581696 -0.3498416 10.119 0.032 9.586 0.027 7.541 0.027 5.565 0.069 11.989 0.024 11.115 0.025 10.551 0.024 II
82.505622 -0.3460196 10.699 0.023 10.272 0.02 8.496 0.024 6.325 0.056 12.323 0.027 11.681 0.034 11.256 0.027 II
84.3285292 -0.3448956 9.637 0.023 9.336 0.019 7.452 0.019 5.151 0.033 11.577 0.027 10.761 0.022 10.263 0.024 II
84.4459551 -0.3353464 10.153 0.023 9.812 0.021 7.924 0.025 5.796 0.052 11.846 0.03 11.042 0.026 10.553 0.021 II
83.7481968 -0.3166163 10.857 0.023 10.323 0.021 9.111 0.04 7.083 0.111 12.424 0.022 11.647 0.028 11.302 0.023 II
84.1278407 -0.3122128 8.224 0.023 7.789 0.019 5.559 0.021 3.928 0.038 9.926 0.024 9.078 0.03 8.69 0.02 II
83.1065536 -0.2928691 11.368 0.023 10.976 0.02 8.85 0.03 7.037 0.103 12.614 0.023 11.897 0.022 11.555 0.023 II
84.1195363 -0.2898838 8.263 0.023 7.457 0.019 5.309 0.016 3.74 0.029 11.881 0.024 10.007 0.031 8.895 0.022 II
84.9209369 -0.2880021 11.46 0.024 10.996 0.02 9.625 0.065 7.972 0.334 13.011 0.026 12.252 0.024 11.875 0.021 II
83.8333232 -0.2809664 11.219 0.025 10.639 0.021 8.379 0.025 6.238 0.058 13.135 0.024 12.372 0.03 11.896 0.023 II
79.0475232 -0.1497602 8.627 0.023 7.74 0.019 5.369 0.014 3.483 0.021 12.048 0.043 11.207 0.053 10.221 0.03 II
86.5934661 -0.1479595 9.732 0.023 9.473 0.02 7.287 0.018 4.869 0.033 11.51 0.024 10.654 0.023 10.214 0.024 II
77.7449229 -0.1341896 11.662 0.023 11.314 0.023 9.77 0.047 8.315 0.361 12.82 0.024 12.142 0.023 11.891 0.023 II
86.5484464 -0.1077651 10.262 0.023 9.359 0.02 6.957 0.02 4.067 0.032 13.937 0.038 12.186 0.027 11.199 0.027 II
86.5787297 -0.093918 9.21 0.023 8.615 0.02 6.916 0.018 4.88 0.027 11.198 0.024 10.165 0.022 9.724 0.023 II
86.5811096 -0.0888935 8.246 0.023 7.684 0.02 5.249 0.016 3.151 0.017 10.69 0.026 9.655 0.022 8.999 0.021 II
83.4993708 -0.0851199 9.345 0.023 8.644 0.021 6.891 0.017 5.271 0.034 12.774 0.024 11.588 0.035 10.717 0.026 II
86.5654409 -0.032714 10.274 0.025 9.94 0.027 7.369 0.031 5.298 0.128 14.779 0.034 12.255 0.022 11.026 0.023 II
86.8088477 0.0042846 9.761 0.073 9.222 0.081 7.287 0.067 5.714 0.174 11.316 0.033 10.519 0.035 10.122 0.037 II
86.8077487 0.0047022 8.304 0.028 7.625 0.026 5.885 0.021 4.305 0.051 10.749 0.057 9.795 0.055 9.23 0.045 II
85.7842084 0.005779 8.291 0.023 7.761 0.02 6.282 0.015 4.345 0.03 11.044 0.026 9.964 0.022 9.186 0.021 II
86.5190733 0.0105545 11.003 0.023 10.485 0.023 10.686 0.163 8.693 0.0 13.362 0.026 12.278 0.025 11.739 0.027 II
86.6544618 0.0228186 8.428 0.025 7.902 0.021 4.853 0.015 2.359 0.035 11.672 0.024 10.42 0.026 9.525 0.026 II
86.6387025 0.047778 8.689 0.024 8.145 0.02 6.649 0.039 5.224 0.08 12.715 0.026 11.172 0.023 10.213 0.019 II
86.6214017 0.0497411 9.761 0.024 8.775 0.021 6.436 0.021 4.46 0.036 14.448 0.038 12.094 0.022 10.88 0.023 II
86.5007377 0.0519646 10.569 0.022 10.101 0.021 8.18 0.026 6.078 0.056 12.047 0.024 11.218 0.022 10.905 0.019 II
86.5793662 0.0581923 6.631 0.067 5.731 0.049 3.996 0.02 1.972 0.027 10.632 0.032 9.03 0.029 7.869 0.021 II
84.8719797 0.0608504 10.603 0.023 10.216 0.02 7.964 0.022 5.724 0.039 11.959 0.027 11.261 0.024 10.955 0.021 II
86.6970684 0.0686396 8.764 0.024 8.088 0.022 6.61 0.201 3.324 0.27 13.033 0.037 11.346 0.033 10.171 0.0 II
86.5958049 0.0740452 10.981 0.039 10.371 0.03 8.324 0.0 5.785 0.0 13.061 0.029 11.974 0.027 11.429 0.023 II
86.7092462 0.077705 9.37 0.032 8.749 0.039 6.86 0.427 3.396 0.484 11.736 0.026 10.717 0.023 10.14 0.019 II
84.1189592 0.0793417 9.286 0.024 8.397 0.02 6.162 0.016 4.409 0.028 10.762 0.024 10.447 0.025 10.054 0.019 II
86.5192652 0.0828247 8.547 0.024 7.926 0.02 5.917 0.024 4.054 0.043 11.339 0.036 10.125 0.03 9.455 0.024 II
85.8718883 0.0830318 7.267 0.035 6.628 0.024 4.214 0.015 2.464 0.021 9.802 0.027 9.043 0.025 8.219 0.026 II
86.864031 0.087499 10.405 0.023 9.561 0.019 7.826 0.029 5.813 0.059 13.485 0.03 12.169 0.023 11.351 0.023 II
86.6045852 0.0947907 9.713 0.024 9.067 0.02 6.946 0.06 4.412 0.047 13.6 0.034 11.741 0.025 10.745 0.021 II
86.6504378 0.1074683 8.256 0.028 7.494 0.025 4.913 0.021 2.408 0.032 13.186 0.024 10.97 0.026 9.672 0.024 II
86.3590022 0.1105099 10.86 0.023 10.374 0.021 8.504 0.027 6.238 0.052 12.371 0.022 11.606 0.023 11.208 0.021 II
86.6315398 0.1110978 10.378 0.028 9.837 0.022 8.409 0.314 5.889 0.409 13.416 0.024 11.825 0.022 10.901 0.019 II
86.6439574 0.112096 8.951 0.022 8.317 0.02 6.354 0.025 3.483 0.039 11.963 0.028 10.569 0.029 9.733 0.027 II
86.5762516 0.1160511 9.549 0.025 8.952 0.022 6.443 0.03 4.621 0.045 12.208 0.023 11.068 0.022 10.471 0.023 II
86.6256455 0.1171774 10.703 0.027 10.386 0.022 8.923 0.0 5.983 0.0 12.931 0.026 11.517 0.022 10.924 0.021 II
86.4846501 0.1190223 10.357 0.023 9.905 0.021 8.269 0.027 5.25 0.044 12.133 0.024 11.331 0.022 11.027 0.019 II
86.6957076 0.1191665 9.988 0.031 9.293 0.023 9.558 0.0 4.04 0.047 13.805 0.024 12.004 0.026 10.977 0.024 II
86.5698058 0.1203537 10.468 0.026 10.103 0.024 7.489 0.041 4.853 0.087 12.876 0.024 11.622 0.023 11.051 0.021 II
86.5869715 0.13587 9.809 0.023 9.226 0.02 7.199 0.047 4.834 0.08 12.533 0.029 11.322 0.031 10.685 0.023 II
86.6363227 0.147655 10.008 0.03 9.277 0.028 8.758 0.47 5.832 0.403 13.362 0.026 11.773 0.022 10.839 0.023 II
84.2760187 0.1486461 9.489 0.023 9.109 0.019 7.227 0.019 4.793 0.031 11.354 0.021 10.688 0.024 10.261 0.023 II
86.8088039 0.1520202 6.777 0.06 5.545 0.048 3.237 0.012 1.077 0.015 10.765 0.023 9.844 0.022 8.963 0.021 I
86.607856 0.1588473 10.817 0.023 10.343 0.023 7.952 0.029 5.739 0.059 13.19 0.026 12.186 0.023 11.643 0.019 II
86.6232642 0.1825373 10.937 0.023 10.349 0.02 7.615 0.02 5.12 0.049 13.381 0.024 12.251 0.022 11.672 0.021 II
86.766578 0.1873022 10.397 0.023 9.641 0.019 7.28 0.022 5.363 0.039 12.46 0.026 11.405 0.023 10.803 0.024 II
80.4892187 0.1950401 10.16 0.023 9.72 0.02 8.274 0.022 6.332 0.063 12.67 0.024 11.672 0.024 10.917 0.021 II
86.6252345 0.2026589 10.007 0.023 9.419 0.02 7.307 0.024 5.326 0.036 12.642 0.024 11.379 0.022 10.718 0.021 II
86.5750457 0.2033764 10.206 0.022 9.64 0.019 8.025 0.026 5.679 0.052 12.531 0.024 11.241 0.022 10.504 0.021 II
86.6975088 0.2164364 10.284 0.024 9.658 0.02 8.194 0.035 6.655 0.085 12.856 0.023 11.657 0.026 11.01 0.023 II
86.6202546 0.2252111 9.03 0.023 8.307 0.02 6.178 0.017 4.285 0.03 12.656 0.042 11.112 0.047 9.994 0.03 II
86.5386924 0.2256789 9.2 0.022 8.609 0.02 6.671 0.016 4.563 0.035 11.686 0.028 10.698 0.027 10.054 0.023 II
80.5524165 0.2263374 10.124 0.023 9.807 0.02 7.754 0.021 7.175 0.117 11.138 0.028 10.694 0.022 10.549 0.021 II
86.6826838 0.2589603 10.918 0.023 10.399 0.019 8.597 0.088 7.01 0.194 12.932 0.023 11.926 0.024 11.385 0.021 II
86.6909195 0.2840378 8.738 0.023 8.274 0.019 6.512 0.016 4.195 0.037 10.886 0.023 9.857 0.024 9.338 0.019 II
83.0325402 0.2847204 11.621 0.023 11.225 0.021 9.354 0.035 7.927 0.213 12.772 0.029 11.97 0.025 11.715 0.028 II
86.6836866 0.3008692 9.544 0.023 9.081 0.019 7.548 0.024 6.631 0.171 11.562 0.024 10.608 0.026 10.218 0.021 II
86.7568676 0.3124545 9.41 0.027 9.151 0.025 7.755 0.166 3.607 0.07 14.06 0.028 11.475 0.024 10.173 0.023 II
86.8596822 0.3134211 10.712 0.024 10.276 0.021 8.366 0.036 5.132 0.057 12.868 0.022 11.711 0.022 11.186 0.021 II
86.7957234 0.3207623 8.24 0.023 7.719 0.021 5.596 0.038 2.209 0.035 10.998 0.022 9.836 0.022 9.084 0.021 II
86.7802479 0.3256008 7.55 0.033 6.88 0.022 5.352 0.07 2.563 0.037 10.226 0.021 9.018 0.022 8.324 0.026 II
86.7183968 0.3337522 10.029 0.023 9.495 0.02 7.19 0.025 3.673 0.025 12.658 0.023 11.482 0.026 10.802 0.021 II
86.4891123 0.3394901 9.557 0.023 9.082 0.02 7.136 0.018 4.947 0.033 11.754 0.026 10.825 0.022 10.215 0.019 II
86.7757096 0.3423472 9.795 0.028 9.235 0.023 6.935 0.132 6.407 0.425 12.96 0.024 11.367 0.023 10.641 0.023 II
86.8656143 0.343282 8.616 0.021 7.34 0.018 5.399 0.013 3.689 0.031 15.338 0.064 11.942 0.044 9.976 0.027 II
86.7942155 0.353904 8.075 0.025 6.148 0.026 3.631 0.015 0.541 0.019 13.832 0.08 11.777 0.075 9.873 0.033 I
86.7268383 0.3539542 10.795 0.022 10.21 0.02 7.623 0.041 4.62 0.047 13.544 0.026 12.267 0.026 11.516 0.021 II
86.6607001 0.3683557 11.396 0.023 10.897 0.021 9.469 0.1 8.282 0.414 13.411 0.026 12.192 0.026 11.703 0.026 II
86.8037838 0.3685026 9.451 0.024 8.741 0.021 6.776 0.037 4.136 0.047 14.033 0.03 11.843 0.022 10.541 0.024 II
86.4348842 0.3828379 9.596 0.023 9.006 0.019 7.394 0.02 5.254 0.036 12.021 0.026 11.051 0.022 10.376 0.019 II
86.7720654 0.3861482 8.301 0.023 7.381 0.021 5.664 0.016 2.644 0.014 13.422 0.035 10.95 0.031 9.394 0.023 II
86.6071198 0.3948036 9.196 0.023 8.207 0.02 6.387 0.015 4.107 0.023 14.403 0.029 11.962 0.023 10.412 0.019 II
86.6321452 0.4189172 10.809 0.023 10.179 0.021 8.652 0.029 6.147 0.062 13.789 0.024 12.343 0.024 11.575 0.021 II
86.6294059 0.4260379 8.751 0.023 7.93 0.02 5.783 0.014 3.594 0.027 11.632 0.024 10.441 0.023 9.627 0.019 II
86.6699023 0.4562579 10.594 0.024 10.008 0.021 8.13 0.023 6.471 0.081 12.897 0.024 12.038 0.03 11.386 0.027 II
86.6110612 0.51873 9.822 0.023 9.283 0.02 7.364 0.018 5.756 0.042 12.695 0.026 11.33 0.026 10.517 0.019 II
86.779069 0.5322299 10.405 0.023 9.641 0.021 7.105 0.019 4.294 0.028 12.858 0.022 11.688 0.022 10.886 0.024 II
86.7953923 0.5349828 10.693 0.028 10.273 0.028 8.628 0.038 6.889 0.141 12.563 0.024 11.642 0.027 11.191 0.024 II
86.7749707 0.5356872 7.99 0.023 7.338 0.02 5.409 0.015 2.858 0.018 11.745 0.03 10.403 0.033 9.368 0.024 II
81.2036165 0.5385411 10.055 0.024 9.5 0.021 7.863 0.021 5.768 0.047 12.602 0.027 11.78 0.027 11.145 0.021 II
81.4448893 0.548282 10.0 0.023 9.222 0.019 6.745 0.015 4.258 0.025 11.894 0.024 11.189 0.022 10.822 0.019 II
86.4731091 0.5524157 10.316 0.024 9.859 0.021 8.208 0.023 6.248 0.057 12.452 0.023 11.404 0.022 10.87 0.019 II
87.0301309 0.5663465 10.602 0.023 9.878 0.02 7.834 0.022 6.019 0.063 13.213 0.027 12.045 0.026 11.22 0.025 II
87.0044406 0.5751479 8.345 0.023 7.78 0.02 6.209 0.017 4.224 0.026 10.903 0.026 9.878 0.026 9.201 0.026 II
85.4991845 0.5908205 8.673 0.023 8.31 0.019 6.475 0.016 4.633 0.027 10.448 0.023 9.818 0.023 9.351 0.019 II
86.8219725 0.6392616 9.065 0.023 8.511 0.02 6.742 0.017 4.752 0.035 11.522 0.023 10.537 0.024 9.911 0.021 II
86.8990118 0.6444112 7.073 0.04 6.364 0.023 3.993 0.015 1.199 0.014 10.095 0.029 8.884 0.028 7.976 0.027 II
86.868415 0.6630345 10.412 0.023 9.607 0.02 6.959 0.018 4.623 0.025 13.558 0.024 11.93 0.027 11.162 0.023 II
86.9515141 0.6830446 9.975 0.025 9.364 0.023 6.527 0.018 4.104 0.031 11.497 0.023 10.547 0.021 9.973 0.023 II
86.7898643 0.7169601 8.922 0.023 8.199 0.02 6.517 0.015 4.761 0.029 12.674 0.026 10.803 0.026 9.77 0.019 II
86.8024191 0.723412 8.046 0.023 7.096 0.02 5.526 0.016 3.678 0.022 12.926 0.024 10.708 0.027 9.269 0.021 II
86.7921294 0.7858028 9.879 0.024 9.34 0.02 7.412 0.022 5.645 0.039 12.477 0.026 11.299 0.024 10.59 0.019 II
79.6833117 0.8959403 11.123 0.023 10.742 0.021 8.442 0.025 7.039 0.1 12.444 0.024 11.738 0.022 11.571 0.024 II
80.8017065 0.9132249 7.899 0.027 7.025 0.02 4.39 0.016 2.381 0.021 9.229 0.023 8.915 0.069 8.668 0.023 II
81.070729 0.9269442 11.686 0.069 11.233 0.059 9.972 0.088 8.003 0.402 12.97 0.035 12.389 0.048 12.0 0.026 II
88.0696699 1.0478772 8.464 0.024 7.977 0.02 6.14 0.017 2.936 0.021 10.558 0.023 9.798 0.023 9.178 0.021 II
85.4966842 1.0599691 10.677 0.023 10.19 0.021 8.588 0.024 6.815 0.077 12.314 0.027 11.585 0.027 11.265 0.026 II
87.2599568 1.1255046 7.804 0.026 6.842 0.02 4.206 0.016 2.011 0.021 10.019 0.025 9.413 0.034 8.827 0.025 II
81.2781057 1.1519435 11.01 0.023 10.554 0.021 8.986 0.038 6.863 0.091 12.389 0.027 11.712 0.026 11.45 0.027 II
81.8692854 1.2942227 11.847 0.024 11.557 0.021 10.298 0.072 7.933 0.211 12.905 0.026 12.313 0.027 12.044 0.027 II
81.2695258 1.3474834 10.167 0.023 9.494 0.02 7.142 0.016 5.08 0.041 12.457 0.028 11.666 0.024 11.059 0.023 II
82.0843925 1.3544707 11.742 0.022 11.448 0.021 9.014 0.031 6.113 0.054 13.053 0.024 12.308 0.023 12.059 0.024 II
82.063814 1.4594634 9.477 0.023 9.083 0.021 6.744 0.016 3.73 0.018 10.372 0.026 10.039 0.022 9.858 0.023 II
88.6580967 1.4975948 9.224 0.023 8.619 0.02 6.553 0.015 4.415 0.031 11.385 0.023 10.527 0.023 9.985 0.021 II
88.4204662 1.637204 8.002 0.025 7.383 0.021 5.534 0.014 3.8 0.025 10.307 0.021 9.451 0.024 8.831 0.021 II
88.5147662 1.6482348 10.927 0.022 10.301 0.02 8.517 0.042 6.532 0.125 12.834 0.023 11.973 0.024 11.48 0.025 II
88.5299322 1.6502064 10.072 0.023 9.428 0.021 7.269 0.023 5.076 0.039 11.793 0.023 11.017 0.024 10.624 0.022 II
81.7307279 1.6728763 10.451 0.023 10.013 0.02 8.501 0.024 5.972 0.047 12.854 0.032 11.959 0.029 11.416 0.024 II
88.5083844 1.6821421 10.801 0.023 10.212 0.021 8.493 0.028 6.244 0.072 12.569 0.022 11.835 0.022 11.362 0.022 II
88.5188984 1.7163349 8.605 0.022 7.488 0.021 5.092 0.016 2.988 0.018 13.622 0.04 11.802 0.036 10.262 0.026 II
81.1783415 1.7300709 7.31 0.036 6.754 0.023 5.175 0.016 2.233 0.022 9.699 0.023 9.188 0.024 8.561 0.019 II
88.494572 1.7359468 7.504 0.028 6.791 0.022 4.533 0.014 2.635 0.016 10.515 0.022 9.463 0.024 8.698 0.022 II
81.4412323 1.7639041 9.858 0.024 9.477 0.019 6.741 0.016 5.08 0.031 11.458 0.03 10.755 0.032 10.35 0.023 II
88.6267224 1.8498324 10.766 0.023 10.234 0.021 8.362 0.042 6.4 0.104 12.244 0.022 11.554 0.025 11.127 0.021 II
81.170992 1.910698 9.621 0.022 9.049 0.019 7.18 0.018 5.163 0.036 12.506 0.026 11.492 0.026 10.751 0.023 II
84.7956461 2.0415812 9.945 0.023 9.666 0.022 8.103 0.022 6.516 0.07 11.073 0.024 10.37 0.024 10.123 0.024 II
82.6318822 2.0514273 9.838 0.023 9.467 0.019 7.538 0.019 5.31 0.038 11.974 0.021 11.023 0.021 10.48 0.021 II
82.4379862 2.2610152 9.133 0.023 8.759 0.019 7.112 0.018 4.77 0.033 10.795 0.024 10.101 0.024 9.693 0.021 II
88.3874805 2.2889347 10.838 0.024 10.187 0.02 7.333 0.019 5.358 0.034 12.718 0.023 12.002 0.026 11.538 0.025 II
87.5133021 2.4367877 9.197 0.022 8.77 0.019 7.616 0.019 6.008 0.048 11.227 0.022 10.392 0.022 9.827 0.021 II
87.7100929 2.4469899 10.455 0.023 9.985 0.022 8.294 0.028 6.699 0.1 12.722 0.024 11.73 0.023 11.293 0.024 II
83.8950937 2.4522576 10.265 0.022 9.634 0.019 7.558 0.019 5.7 0.039 12.563 0.029 11.641 0.024 11.033 0.024 II
81.0335171 2.4630366 6.725 0.072 6.01 0.039 4.315 0.015 1.538 0.018 9.238 0.024 8.735 0.034 7.901 0.029 II
89.3862903 2.4738439 11.604 0.022 10.797 0.021 8.041 0.022 6.544 0.084 12.894 0.021 12.223 0.027 11.938 0.029 II
87.3466025 2.4741983 9.03 0.023 8.656 0.019 6.652 0.016 3.931 0.023 10.933 0.023 10.115 0.027 9.589 0.022 II
89.3171728 2.4853415 10.142 0.022 9.307 0.021 7.259 0.019 5.31 0.041 12.088 0.024 11.361 0.026 10.973 0.023 II
87.4647203 2.6103192 10.821 0.022 10.321 0.02 8.583 0.031 6.0 0.049 12.774 0.024 11.845 0.024 11.396 0.022 II
82.8732645 2.6884408 10.982 0.023 10.392 0.021 9.279 0.033 8.874 0.512 13.188 0.029 12.388 0.026 11.871 0.027 II
86.0138632 2.7714855 10.484 0.024 9.942 0.02 8.558 0.027 7.326 0.122 12.134 0.023 11.459 0.022 11.204 0.021 II
82.3823535 2.8560566 11.673 0.024 11.374 0.021 9.812 0.048 8.138 0.287 12.802 0.026 12.189 0.023 11.921 0.023 II
87.5982059 2.8772214 11.138 0.023 10.717 0.02 8.911 0.032 6.385 0.074 12.713 0.026 11.929 0.023 11.569 0.023 II
82.4516328 2.9131595 8.932 0.023 8.353 0.019 5.773 0.015 3.307 0.023 11.54 0.024 10.649 0.024 9.969 0.019 II
87.4370348 2.9275461 11.414 0.023 11.063 0.02 9.473 0.041 7.358 0.12 13.149 0.026 12.293 0.028 11.855 0.026 II
87.5499503 2.9384721 9.381 0.023 8.768 0.019 7.109 0.018 5.533 0.041 11.738 0.022 10.778 0.022 10.234 0.021 II
87.5320434 2.9542394 9.789 0.022 9.063 0.019 5.937 0.016 4.265 0.027 12.528 0.026 11.708 0.03 11.075 0.026 II
87.618474 2.9864765 10.242 0.023 9.488 0.019 6.652 0.015 4.627 0.027 12.017 0.024 11.242 0.023 10.803 0.023 II
82.6992205 2.9938224 8.86 0.04 7.785 0.028 4.816 0.015 2.446 0.024 10.246 0.0 9.795 0.0 10.479 0.038 I
87.5079987 2.994936 11.435 0.023 11.109 0.02 9.808 0.051 8.071 0.245 12.664 0.024 11.973 0.022 11.698 0.023 II
87.3983361 3.0511306 11.716 0.023 11.287 0.022 9.472 0.046 7.713 0.175 13.046 0.025 12.149 0.025 11.688 0.025 II
82.2818347 3.0600898 11.708 0.023 11.374 0.02 10.063 0.054 8.3 0.289 12.952 0.027 12.297 0.027 11.952 0.021 II
87.5297086 3.0923682 7.712 0.029 7.308 0.02 4.986 0.014 2.954 0.019 10.049 0.024 9.267 0.022 8.661 0.021 II
86.6515746 3.1007943 10.894 0.023 10.316 0.021 9.248 0.034 7.995 0.225 12.746 0.026 12.054 0.025 11.584 0.026 II
87.7239301 3.1330835 8.891 0.023 8.12 0.021 6.196 0.015 4.49 0.029 12.67 0.061 10.762 0.048 9.725 0.027 II
87.7072941 3.1750825 9.417 0.023 8.71 0.021 6.993 0.017 5.142 0.034 11.715 0.024 10.844 0.025 10.206 0.023 II
81.7391469 3.2495891 9.974 0.03 9.273 0.024 7.774 0.024 5.436 0.053 12.092 0.058 11.192 0.063 10.572 0.039 II
82.5628041 3.4071097 11.014 0.024 10.428 0.021 8.043 0.021 5.609 0.04 12.648 0.023 11.916 0.024 11.581 0.023 II
81.7786345 3.4507186 10.221 0.021 9.309 0.018 6.998 0.015 5.075 0.03 13.497 0.03 12.214 0.031 11.312 0.024 II
89.5356607 3.558788 8.969 0.024 8.392 0.021 6.722 0.016 4.57 0.03 11.437 0.029 10.483 0.027 9.758 0.023 II
81.0466545 3.5893227 10.073 0.023 9.797 0.02 7.956 0.021 5.795 0.039 11.548 0.021 10.789 0.022 10.57 0.023 II
89.2105831 3.7703785 10.165 0.023 9.598 0.02 7.593 0.019 5.576 0.047 12.143 0.024 11.239 0.022 10.726 0.021 II
89.2216306 3.7714643 11.222 0.022 10.822 0.02 8.792 0.029 7.214 0.135 12.975 0.024 12.079 0.022 11.717 0.019 II
89.1829607 3.8007639 11.24 0.023 10.868 0.021 9.12 0.033 7.389 0.148 12.745 0.026 11.884 0.022 11.565 0.023 II
81.5902486 3.8104387 10.706 0.023 10.152 0.02 7.697 0.018 6.395 0.065 12.225 0.027 11.496 0.027 11.157 0.019 II
78.9608849 4.0374448 11.303 0.023 11.009 0.022 9.496 0.039 7.911 0.261 12.509 0.026 11.801 0.024 11.499 0.021 II
87.4790779 4.2438822 11.17 0.023 10.846 0.021 9.608 0.049 7.953 0.202 13.023 0.026 12.156 0.028 11.749 0.027 II
83.5852752 4.2920812 11.371 0.023 11.106 0.021 8.597 0.027 7.12 0.118 12.547 0.027 11.832 0.023 11.563 0.023 II
88.5706568 4.5843094 9.76 0.023 9.263 0.019 7.321 0.017 5.133 0.035 11.559 0.024 10.729 0.027 10.264 0.024 II
88.5644531 4.5926752 10.167 0.028 9.709 0.023 7.992 0.022 5.509 0.049 12.301 0.032 11.291 0.03 10.859 0.026 II
87.1731768 4.5969793 9.074 0.027 8.384 0.024 6.718 0.024 4.695 0.051 11.906 0.045 11.002 0.066 9.7 0.078 II
88.5311929 4.6071337 9.365 0.023 8.8 0.019 6.571 0.015 4.018 0.024 12.513 0.023 11.254 0.027 10.49 0.025 II
87.6541464 4.796341 9.085 0.023 8.438 0.02 5.799 0.015 4.194 0.028 10.922 0.021 10.128 0.021 9.786 0.022 II
80.7266077 4.9487748 10.61 0.023 10.328 0.019 8.965 0.03 5.606 0.042 12.141 0.023 11.366 0.026 11.058 0.019 II
80.0302048 5.047388 10.389 0.024 10.117 0.021 8.644 0.026 6.276 0.057 11.92 0.023 11.065 0.022 10.674 0.023 II
89.9262331 5.2503796 8.554 0.024 7.641 0.019 4.973 0.015 3.196 0.019 10.715 0.029 9.91 0.032 9.418 0.024 II
89.9266151 5.2552802 8.963 0.023 8.194 0.019 5.958 0.015 3.428 0.021 11.166 0.028 10.203 0.03 9.672 0.026 II
79.9164786 5.6385771 11.566 0.024 11.175 0.022 9.589 0.051 5.771 0.057 12.957 0.023 12.322 0.025 11.984 0.024 II
77.3581902 5.6931465 10.616 0.023 9.731 0.018 7.308 0.018 5.233 0.034 12.713 0.027 11.904 0.022 11.079 0.023 II
87.0434545 5.8963336 10.326 0.023 9.865 0.02 8.356 0.024 6.516 0.081 11.913 0.024 11.092 0.022 10.72 0.023 II
87.3182182 5.9205635 8.988 0.023 8.432 0.019 6.309 0.015 4.203 0.023 11.337 0.023 10.325 0.022 9.791 0.025 II
79.4048061 5.9967511 10.87 0.022 10.511 0.02 8.547 0.029 7.39 0.16 12.138 0.026 11.425 0.023 11.16 0.024 II
87.0735034 6.2314472 9.57 0.023 9.055 0.02 7.434 0.019 5.49 0.038 11.539 0.036 10.657 0.035 10.146 0.029 II
79.0167505 6.3146266 8.678 0.023 8.047 0.019 6.463 0.016 4.524 0.028 11.286 0.022 10.463 0.027 9.978 0.018 II
75.3190064 6.5460156 8.805 0.022 8.519 0.019 6.74 0.017 3.918 0.028 10.1 0.021 9.709 0.03 9.224 0.021 II
86.4901047 6.6496924 10.898 0.023 10.282 0.021 8.54 0.025 6.832 0.087 12.692 0.024 11.747 0.026 11.177 0.021 II
85.0868647 6.9207298 11.602 0.024 11.15 0.021 9.388 0.047 8.125 0.279 12.921 0.027 12.236 0.027 11.884 0.029 II
79.3580833 7.0062275 7.349 0.035 6.783 0.021 4.646 0.014 2.749 0.019 9.469 0.039 8.941 0.055 8.424 0.034 II
79.5170494 7.0919348 9.786 0.023 9.158 0.019 7.494 0.022 5.75 0.041 11.609 0.023 10.749 0.029 10.271 0.021 II
79.3578871 7.1966097 9.638 0.023 8.993 0.019 6.197 0.015 4.024 0.024 11.979 0.023 10.865 0.032 10.257 0.02 II
82.5849646 7.2032391 10.42 0.023 9.985 0.02 7.686 0.02 5.769 0.056 12.072 0.025 11.219 0.023 10.799 0.022 II
79.4645526 7.2054125 9.831 0.023 9.28 0.02 7.272 0.02 5.17 0.037 12.004 0.022 11.187 0.035 10.811 0.021 II
79.2276774 7.2720311 9.211 0.023 8.867 0.02 7.134 0.017 4.871 0.037 12.093 0.024 10.957 0.032 10.247 0.021 II
79.3770001 7.3602993 9.315 0.023 8.992 0.02 7.768 0.019 6.233 0.05 11.365 0.022 10.219 0.033 9.671 0.023 II
79.2104611 7.4384466 10.655 0.023 10.06 0.019 8.27 0.024 6.07 0.056 12.422 0.022 11.575 0.031 11.173 0.019 II
79.4880504 7.4399634 10.377 0.023 9.65 0.021 8.049 0.025 6.171 0.053 13.109 0.025 11.867 0.027 11.163 0.021 II
79.2391046 7.4609802 10.61 0.023 9.911 0.02 7.616 0.02 5.712 0.038 12.572 0.024 11.842 0.032 11.245 0.018 II
79.7153657 7.695664 11.369 0.023 10.926 0.02 9.118 0.035 7.237 0.119 12.831 0.024 12.054 0.031 11.742 0.022 II
79.9173674 7.720897 9.558 0.023 8.89 0.021 6.0 0.015 4.139 0.023 11.853 0.026 10.899 0.032 10.328 0.02 II
83.5255347 7.7377796 11.325 0.023 10.865 0.021 9.051 0.032 7.889 0.208 12.667 0.029 11.917 0.023 11.652 0.024 II
79.9094974 7.7663272 11.555 0.023 11.121 0.021 9.008 0.039 7.212 0.115 13.052 0.026 12.137 0.032 11.844 0.02 II
79.8279375 7.8068264 10.326 0.024 10.043 0.021 8.773 0.031 7.556 0.161 11.83 0.022 11.055 0.03 10.745 0.022 II
86.7634263 8.2697736 11.58 0.024 11.184 0.021 8.471 0.027 6.249 0.054 12.772 0.023 12.058 0.025 11.761 0.021 II
79.7747063 8.2760779 10.229 0.03 9.102 0.024 6.268 0.018 4.124 0.038 13.489 0.045 11.991 0.043 11.042 0.033 I
86.7507577 8.3496537 11.305 0.023 10.722 0.02 8.552 0.03 6.632 0.076 12.852 0.024 12.147 0.023 11.775 0.024 II
87.959809 8.3518539 7.601 0.031 7.141 0.022 5.634 0.016 3.272 0.018 9.83 0.024 8.965 0.025 8.368 0.025 II
87.7748257 8.3762373 10.597 0.023 10.057 0.02 7.427 0.018 4.672 0.032 12.313 0.025 11.519 0.026 11.09 0.023 II
86.6874978 8.3839261 8.523 0.024 7.943 0.02 5.979 0.017 4.217 0.025 10.33 0.026 9.585 0.025 9.106 0.023 II
79.7099484 8.4006794 10.95 0.024 10.415 0.02 7.58 0.018 5.413 0.032 12.949 0.022 12.023 0.03 11.549 0.022 II
86.4932911 8.4791396 10.633 0.024 10.153 0.021 8.496 0.027 6.72 0.082 12.121 0.021 11.42 0.024 11.061 0.023 II
86.9393252 8.5554738 9.915 0.022 9.416 0.02 6.938 0.016 5.189 0.04 11.734 0.023 10.884 0.022 10.474 0.021 II
86.9508643 8.55576 8.656 0.023 8.205 0.021 6.906 0.017 5.281 0.051 10.323 0.037 9.616 0.042 9.226 0.033 II
78.196211 8.5813276 11.224 0.022 10.809 0.021 9.527 0.038 7.102 0.102 13.076 0.023 12.226 0.03 11.743 0.02 II
87.0227389 8.591861 10.314 0.023 9.762 0.021 7.642 0.018 5.784 0.041 12.018 0.024 11.266 0.022 10.996 0.021 II
78.1884503 8.6764278 10.85 0.023 10.234 0.021 8.356 0.023 6.331 0.06 12.805 0.023 11.906 0.031 11.347 0.02 II
85.5572791 8.7323475 9.806 0.021 9.492 0.018 7.088 0.015 4.82 0.026 11.798 0.024 11.009 0.025 10.536 0.023 II
84.428292 8.9201159 11.032 0.024 10.61 0.02 8.854 0.031 6.358 0.059 12.869 0.023 12.064 0.027 11.574 0.019 II
89.6041664 8.9355627 10.499 0.023 9.893 0.018 8.248 0.023 5.912 0.048 12.672 0.029 12.213 0.027 11.499 0.023 II
89.6097233 9.0183943 10.351 0.038 10.038 0.033 8.819 0.039 7.522 0.198 11.431 0.032 10.877 0.031 10.543 0.026 II
85.3441284 9.0290333 11.075 0.023 10.644 0.021 8.322 0.024 5.96 0.046 12.524 0.022 11.811 0.023 11.499 0.024 II
86.2199487 9.0588899 10.278 0.023 9.255 0.021 7.282 0.022 5.713 0.069 14.048 0.036 12.393 0.023 11.472 0.025 II
84.1229748 9.067397 9.443 0.023 9.119 0.02 7.62 0.021 5.769 0.052 10.984 0.023 10.317 0.023 9.947 0.021 II
84.1901479 9.0721883 9.602 0.022 9.042 0.019 7.036 0.018 4.41 0.028 12.036 0.026 11.178 0.027 10.636 0.023 II
85.8467312 9.0921711 8.607 0.022 8.183 0.018 7.054 0.017 5.608 0.038 10.342 0.025 9.623 0.022 9.237 0.02 II
85.8371709 9.101974 7.61 0.03 7.084 0.019 5.442 0.016 3.292 0.023 10.074 0.025 9.132 0.02 8.411 0.02 II
86.1082212 9.1168612 9.022 0.024 8.394 0.021 7.078 0.021 5.916 0.078 11.151 0.023 10.35 0.023 9.939 0.023 II
85.9728833 9.1199464 11.079 0.026 10.528 0.022 9.006 0.036 7.164 0.132 13.09 0.027 12.227 0.025 11.708 0.024 II
85.3731013 9.1223264 9.526 0.022 9.018 0.021 6.953 0.017 5.217 0.034 10.928 0.0 10.329 0.0 10.017 0.036 II
85.3984207 9.1308571 9.621 0.022 9.232 0.021 6.82 0.016 4.479 0.026 11.157 0.022 10.382 0.021 10.031 0.021 II
86.0910583 9.1479984 9.656 0.022 9.177 0.021 6.868 0.02 4.642 0.036 11.357 0.032 10.672 0.051 10.041 0.027 II
86.0374732 9.1540905 8.135 0.023 7.504 0.021 5.762 0.015 3.886 0.022 11.102 0.024 10.025 0.022 9.252 0.019 II
85.8841669 9.1566958 9.802 0.022 9.286 0.02 7.228 0.017 5.227 0.032 11.293 0.025 10.552 0.02 10.185 0.022 II
84.1284422 9.1669534 10.724 0.024 10.225 0.02 8.234 0.023 6.316 0.055 12.693 0.023 11.896 0.022 11.49 0.023 II
86.0953838 9.1764456 11.204 0.023 10.823 0.021 8.944 0.046 7.678 0.208 12.452 0.024 11.72 0.023 11.449 0.027 II
85.3692726 9.1795242 11.251 0.024 10.833 0.021 9.36 0.041 7.179 0.106 12.883 0.027 12.119 0.027 11.772 0.026 II
86.0722709 9.1831036 9.299 0.022 8.898 0.021 6.82 0.017 4.8 0.03 10.793 0.023 10.043 0.025 9.62 0.023 II
86.1940991 9.1893226 11.577 0.023 11.125 0.023 9.206 0.038 6.838 0.117 12.924 0.024 12.212 0.022 11.953 0.026 II
86.28138 9.2029833 11.38 0.023 10.692 0.021 8.847 0.03 7.276 0.117 13.004 0.024 12.297 0.022 11.924 0.025 II
85.9611251 9.2069316 11.255 0.024 10.87 0.022 9.022 0.032 6.561 0.08 13.33 0.024 12.37 0.022 11.821 0.024 II
83.9209958 9.2221267 11.119 0.023 10.607 0.02 8.156 0.024 6.004 0.045 13.178 0.026 12.329 0.022 11.933 0.021 II
86.1541486 9.2222325 10.913 0.022 10.451 0.02 8.595 0.031 6.193 0.104 12.329 0.023 11.658 0.027 11.327 0.019 II
84.6739163 9.2428575 11.291 0.024 10.761 0.02 9.138 0.036 5.453 0.043 13.146 0.024 12.289 0.023 11.744 0.024 II
85.7291548 9.2504206 9.938 0.022 9.4 0.018 7.293 0.017 5.755 0.038 11.645 0.023 10.887 0.025 10.56 0.02 II
85.288829 9.2562446 11.305 0.03 10.848 0.028 9.217 0.043 7.94 0.357 13.025 0.035 12.186 0.035 11.718 0.033 II
84.802849 9.2645119 9.456 0.023 8.798 0.019 5.775 0.016 3.856 0.022 11.59 0.023 10.849 0.025 10.314 0.023 II
86.080833 9.2720233 11.377 0.023 10.829 0.02 8.461 0.027 6.365 0.067 13.123 0.026 12.389 0.023 12.032 0.027 II
86.9006273 9.2826721 11.187 0.022 10.592 0.02 8.709 0.029 6.773 0.086 12.67 0.023 12.007 0.023 11.632 0.024 II
85.8023931 9.2838267 11.037 0.023 10.581 0.02 8.514 0.025 6.658 0.074 12.417 0.023 11.657 0.025 11.37 0.023 II
86.067229 9.3333403 11.476 0.024 11.169 0.021 9.938 0.058 7.186 0.126 12.801 0.027 12.075 0.025 11.757 0.026 II
86.1860455 9.3885365 9.385 0.023 8.89 0.021 7.395 0.017 5.728 0.047 11.365 0.023 10.601 0.026 10.139 0.027 II
84.6595434 9.4089841 10.605 0.023 10.234 0.02 8.75 0.029 6.872 0.094 12.371 0.024 11.489 0.022 11.017 0.019 II
84.7884108 9.4250376 8.336 0.023 7.679 0.02 5.478 0.014 3.484 0.022 11.25 0.024 10.257 0.023 9.314 0.019 II
85.5157876 9.4658572 11.814 0.023 11.359 0.021 9.257 0.038 7.614 0.171 12.981 0.027 12.32 0.024 12.039 0.027 II
84.2340597 9.5229575 11.026 0.023 10.604 0.02 8.332 0.025 6.455 0.075 12.212 0.026 11.521 0.023 11.301 0.023 II
85.6351388 9.5730258 11.432 0.023 11.094 0.022 9.895 0.062 8.151 0.304 12.648 0.025 11.978 0.026 11.672 0.026 II
84.1585623 9.6807305 10.049 0.023 9.789 0.019 8.057 0.023 5.847 0.044 11.285 0.023 10.655 0.025 10.383 0.019 II
84.8220643 9.7020255 10.458 0.022 10.18 0.02 7.964 0.02 4.989 0.035 11.812 0.028 11.018 0.027 10.582 0.021 II
86.7401133 9.7088896 10.97 0.024 10.362 0.02 8.295 0.026 6.138 0.077 13.002 0.023 12.083 0.022 11.561 0.024 II
85.7782233 9.7303658 10.744 0.024 10.291 0.02 8.935 0.03 7.019 0.091 12.582 0.026 11.801 0.028 11.292 0.025 II
86.9847682 9.7369077 10.856 0.024 10.336 0.02 9.012 0.034 6.974 0.094 12.721 0.023 11.932 0.022 11.497 0.021 II
83.0828624 9.7400862 11.072 0.024 10.59 0.021 9.083 0.034 7.994 0.23 12.49 0.024 11.739 0.023 11.433 0.024 II
82.7867476 9.7576517 10.788 0.022 10.216 0.02 7.753 0.02 5.178 0.034 12.961 0.029 12.161 0.026 11.733 0.025 II
84.8133884 9.8345606 8.593 0.025 8.296 0.02 6.001 0.016 3.822 0.023 10.023 0.022 9.433 0.025 9.028 0.021 II
85.1467141 9.9042244 10.1 0.022 9.786 0.02 7.417 0.019 4.793 0.026 11.544 0.022 10.83 0.023 10.48 0.021 II
86.6417544 9.9143707 9.078 0.024 8.377 0.02 5.969 0.014 4.27 0.024 11.319 0.024 10.488 0.027 10.038 0.026 II
83.7350008 9.9179175 11.667 0.023 11.104 0.021 8.761 0.028 7.129 0.102 12.877 0.027 12.236 0.027 11.955 0.031 II
84.2924111 9.9241209 11.489 0.023 11.047 0.021 9.56 0.062 8.016 0.25 12.857 0.024 12.081 0.022 11.768 0.024 II
82.5910833 9.9273449 9.447 0.022 8.846 0.02 6.671 0.016 4.133 0.026 14.059 0.035 12.242 0.028 10.996 0.023 II
85.3704 9.9414306 9.302 0.023 8.914 0.021 7.439 0.018 5.391 0.039 10.963 0.021 10.2 0.023 9.777 0.021 II
83.5206566 9.9510481 10.959 0.024 10.512 0.021 8.727 0.029 6.809 0.078 12.5 0.022 11.727 0.024 11.336 0.021 II
82.7417204 10.0209339 11.303 0.024 10.823 0.021 8.699 0.028 7.01 0.117 12.628 0.024 11.855 0.022 11.579 0.024 II
85.9253538 10.0391086 9.264 0.022 8.773 0.021 7.537 0.019 6.151 0.071 11.173 0.024 10.418 0.022 10.01 0.02 II
86.4624895 10.0411163 10.023 0.024 9.442 0.02 6.714 0.016 4.596 0.031 11.559 0.024 10.786 0.024 10.424 0.02 II
83.8330152 10.0434905 10.334 0.023 9.743 0.019 7.459 0.019 5.792 0.042 12.442 0.026 11.639 0.026 11.184 0.023 II
82.7032883 10.0893838 11.161 0.022 10.717 0.02 8.643 0.028 6.629 0.061 12.705 0.026 11.885 0.023 11.481 0.023 II
85.1346789 10.106332 11.243 0.024 10.915 0.021 8.628 0.03 6.605 0.072 12.709 0.022 11.982 0.023 11.702 0.024 II
83.8556803 10.1439923 10.334 0.024 9.642 0.021 7.553 0.02 5.738 0.045 12.21 0.026 11.46 0.027 11.071 0.019 II
83.31766 10.46467 10.193 0.022 9.619 0.019 7.954 0.019 5.997 0.047 12.374 0.027 11.443 0.022 10.847 0.024 II
77.8401185 10.4806851 9.916 0.023 9.29 0.019 7.475 0.019 5.689 0.04 11.837 0.022 11.062 0.03 10.58 0.025 II
82.6506285 10.515075 10.092 0.022 9.749 0.02 7.201 0.018 5.274 0.036 11.345 0.027 10.669 0.022 10.374 0.019 II
77.8767698 10.5385932 9.454 0.023 9.026 0.02 7.145 0.017 4.84 0.027 11.195 0.023 10.365 0.029 10.007 0.024 II
84.2091013 10.5603794 11.115 0.023 10.497 0.021 9.154 0.036 6.987 0.113 13.301 0.024 12.394 0.023 11.818 0.023 II
83.3217264 10.5980668 11.505 0.023 11.203 0.022 8.801 0.031 6.373 0.054 12.886 0.029 12.115 0.027 11.783 0.027 II
83.1336829 10.7383117 11.249 0.023 10.825 0.021 9.122 0.034 6.633 0.088 12.856 0.025 12.084 0.026 11.501 0.025 II
83.3649194 10.795245 10.394 0.024 9.987 0.02 8.033 0.022 5.789 0.041 12.377 0.022 11.468 0.03 10.977 0.024 II
86.9458993 10.8187779 10.554 0.023 9.685 0.02 6.805 0.017 4.32 0.031 13.587 0.029 12.061 0.025 11.216 0.023 II
83.9267527 10.9433302 10.66 0.022 10.293 0.021 7.74 0.021 5.717 0.041 12.172 0.023 11.377 0.022 11.081 0.024 II
82.9704464 11.0105825 9.228 0.023 8.87 0.021 6.332 0.015 3.786 0.023 9.55 0.024 9.492 0.021 9.456 0.02 II
83.1454163 11.0225458 11.373 0.024 11.057 0.022 9.297 0.046 7.647 0.183 12.43 0.029 11.86 0.026 11.649 0.028 II
83.9684239 11.0270538 11.473 0.023 11.036 0.022 9.398 0.043 7.664 0.21 13.197 0.023 12.314 0.022 12.001 0.023 II
82.9969735 11.1794354 10.789 0.023 10.338 0.021 9.054 0.036 7.099 0.116 13.259 0.029 12.366 0.027 11.795 0.027 II
82.9885734 11.2948183 6.54 0.071 5.773 0.045 3.405 0.014 1.598 0.019 8.613 0.029 7.956 0.033 7.123 0.023 II
81.5395853 11.3933138 8.836 0.023 8.35 0.02 6.622 0.017 4.528 0.034 11.031 0.038 10.184 0.043 9.679 0.031 II
81.9153544 11.4058964 9.999 0.023 9.718 0.02 7.665 0.021 5.595 0.04 11.633 0.022 10.854 0.027 10.607 0.018 II
82.7825081 11.4240071 11.332 0.031 10.905 0.028 8.422 0.034 6.716 0.167 12.533 0.042 11.817 0.047 11.573 0.045 II
82.8172877 11.425329 9.252 0.023 8.577 0.02 6.363 0.017 4.469 0.029 11.744 0.022 10.906 0.023 10.327 0.025 II
84.243027 11.4472922 9.23 0.024 8.372 0.021 5.481 0.016 3.776 0.02 11.924 0.029 11.286 0.025 10.674 0.023 II
82.4403574 11.6092847 11.688 0.023 11.31 0.021 9.25 0.047 7.175 0.127 12.847 0.024 12.21 0.03 11.94 0.023 II
83.4238685 11.6157479 11.679 0.024 11.333 0.022 9.984 0.064 7.294 0.108 13.041 0.026 12.282 0.022 11.877 0.023 II
83.2587166 11.6198655 9.957 0.024 9.224 0.021 7.35 0.018 5.597 0.055 13.006 0.027 12.042 0.027 11.134 0.022 II
83.2780454 11.779539 11.097 0.023 10.565 0.02 7.764 0.021 5.788 0.043 12.441 0.028 11.787 0.031 11.339 0.028 II
82.3421979 11.8471697 7.432 0.029 6.695 0.022 4.88 0.015 3.498 0.025 9.074 0.018 8.598 0.017 8.342 0.022 II
82.2713487 11.8552202 10.999 0.024 10.315 0.02 8.14 0.057 5.717 0.116 12.555 0.026 11.659 0.027 11.165 0.023 II
82.3612206 11.8624177 10.382 0.021 10.017 0.018 7.839 0.02 5.54 0.046 11.831 0.023 11.055 0.03 10.752 0.022 II
82.2896076 11.8968271 10.917 0.023 10.572 0.021 8.95 0.073 6.854 0.148 12.239 0.022 11.48 0.018 11.176 0.019 II
82.0748823 11.9473719 9.065 0.023 8.505 0.02 6.559 0.018 4.704 0.043 11.651 0.035 10.815 0.051 10.054 0.033 II
82.1399701 11.9768612 11.618 0.024 11.189 0.021 9.424 0.102 7.713 0.281 13.123 0.022 12.381 0.024 12.072 0.022 II
82.51588 12.0227007 9.56 0.023 8.961 0.02 6.962 0.017 5.27 0.04 11.694 0.022 10.89 0.021 10.463 0.019 II
82.5744876 12.0654392 10.5 0.023 9.896 0.019 7.853 0.019 5.906 0.047 12.574 0.024 11.737 0.027 11.261 0.027 II
82.8632348 12.1412543 10.953 0.024 10.302 0.019 7.903 0.029 5.656 0.079 13.452 0.024 12.278 0.023 11.604 0.019 II
82.7154245 12.1435533 10.088 0.023 9.604 0.021 7.429 0.03 5.772 0.06 11.64 0.023 10.867 0.026 10.452 0.018 II
82.5546968 12.1460815 8.578 0.023 7.594 0.019 4.929 0.014 2.93 0.023 10.954 0.022 10.12 0.023 9.557 0.018 II
82.8310528 12.154265 9.41 0.023 8.694 0.019 6.426 0.025 4.563 0.048 11.987 0.022 10.776 0.023 10.091 0.018 II
83.0643769 12.1595178 10.849 0.022 10.307 0.02 8.084 0.023 6.66 0.072 12.7 0.022 11.977 0.024 11.577 0.023 II
82.5235335 12.1603439 10.934 0.024 10.405 0.021 8.564 0.028 6.611 0.087 12.273 0.022 11.552 0.023 11.192 0.02 II
82.4698365 12.1631731 9.995 0.024 9.494 0.02 7.05 0.017 4.591 0.032 11.918 0.022 11.021 0.024 10.585 0.021 II
82.8622476 12.1723608 10.591 0.023 10.215 0.02 8.11 0.075 5.388 0.075 11.956 0.022 11.249 0.02 10.887 0.018 II
82.8145781 12.1899119 10.075 0.023 9.57 0.02 8.177 0.037 6.141 0.077 12.097 0.022 11.21 0.026 10.718 0.018 II
82.8670273 12.197511 11.185 0.024 10.536 0.02 8.724 0.035 6.336 0.086 12.98 0.023 12.001 0.021 11.49 0.019 II
82.4902302 12.2019815 10.194 0.023 9.773 0.02 8.371 0.025 6.735 0.092 11.892 0.02 11.034 0.019 10.659 0.018 II
82.8683173 12.2098093 11.755 0.024 11.383 0.021 9.677 0.058 7.239 0.131 13.019 0.022 12.344 0.021 12.066 0.021 II
82.8568812 12.2143006 10.75 0.023 10.21 0.02 8.173 0.027 5.981 0.057 12.703 0.022 11.752 0.021 11.271 0.018 II
82.5198665 12.2192697 10.144 0.023 9.423 0.02 7.756 0.02 6.155 0.055 13.303 0.022 12.125 0.021 11.213 0.02 II
82.5078647 12.2194784 8.866 0.024 8.26 0.02 6.751 0.017 4.758 0.029 10.637 0.02 9.908 0.021 9.578 0.018 II
82.5084027 12.226575 7.798 0.028 7.069 0.018 4.888 0.012 3.073 0.018 10.667 0.023 9.721 0.023 9.019 0.02 II
82.5026433 12.2290252 10.169 0.023 9.554 0.019 7.831 0.02 5.155 0.032 12.77 0.022 11.793 0.021 11.11 0.02 II
82.9636868 12.2724376 10.256 0.022 9.697 0.021 8.579 0.032 7.047 0.114 12.742 0.022 11.715 0.024 11.043 0.023 II
82.9490821 12.3022439 9.399 0.022 8.954 0.02 6.849 0.017 5.451 0.032 10.616 0.022 10.002 0.024 9.812 0.021 II
81.9136373 12.349622 10.093 0.022 9.708 0.019 8.007 0.022 5.377 0.036 11.959 0.023 11.147 0.022 10.711 0.022 II
83.1793832 12.3523378 8.777 0.023 8.005 0.019 5.625 0.015 3.603 0.022 11.742 0.022 10.722 0.024 9.988 0.019 II
83.0738437 12.399667 10.695 0.024 10.19 0.021 8.446 0.029 6.263 0.085 12.56 0.023 11.831 0.027 11.428 0.024 II
83.0270902 12.4012494 10.187 0.023 9.865 0.02 8.182 0.028 5.115 0.038 11.931 0.02 11.182 0.021 10.767 0.019 II
83.0793614 12.4062497 8.723 0.023 8.129 0.019 6.384 0.014 4.409 0.036 10.928 0.023 10.1 0.026 9.656 0.019 II
83.517256 12.4063944 10.142 0.023 9.684 0.02 7.934 0.021 5.852 0.043 12.415 0.021 11.507 0.017 10.938 0.016 II
83.1516242 12.4387461 8.628 0.024 8.07 0.02 6.149 0.016 4.592 0.027 10.425 0.022 9.694 0.023 9.291 0.019 II
83.142804 12.4589949 9.912 0.038 9.375 0.032 7.795 0.031 5.847 0.087 11.761 0.023 10.935 0.024 10.581 0.019 II
83.0267044 12.4894879 10.474 0.023 10.134 0.02 8.194 0.058 6.055 0.099 12.02 0.022 11.198 0.019 10.86 0.019 II
82.9308273 12.5061097 10.151 0.023 9.782 0.021 7.622 0.037 5.808 0.07 11.14 0.022 10.532 0.021 10.243 0.018 II
83.0119796 12.5182497 8.767 0.023 7.673 0.02 6.098 0.017 3.564 0.025 15.559 0.062 12.159 0.026 10.184 0.021 II
82.9546664 12.5334021 8.51 0.03 8.01 0.03 6.414 0.048 4.434 0.111 10.991 0.033 9.992 0.034 9.564 0.032 II
83.1067851 12.6098032 9.664 0.023 9.333 0.02 7.26 0.021 5.196 0.036 11.64 0.022 10.827 0.023 10.424 0.017 II
82.6508232 12.6145476 9.836 0.027 9.319 0.025 6.98 0.023 4.914 0.056 11.598 0.03 10.728 0.029 10.163 0.026 II
82.6516289 12.6156787 11.133 0.057 10.741 0.062 9.42 0.151 6.294 0.176 12.853 0.029 12.104 0.027 11.735 0.058 II
83.1956542 12.6624199 10.094 0.023 9.779 0.02 8.487 0.025 6.422 0.063 11.8 0.024 10.871 0.023 10.497 0.019 II
82.9217158 12.6710023 10.138 0.023 9.38 0.019 7.047 0.019 4.346 0.027 12.499 0.023 11.419 0.021 10.933 0.018 II
83.230239 12.684572 9.722 0.023 9.34 0.02 7.734 0.022 5.343 0.037 11.347 0.02 10.441 0.021 10.025 0.018 II
83.0754323 12.7322876 10.007 0.024 9.62 0.022 8.02 0.027 6.026 0.064 11.822 0.022 11.005 0.024 10.649 0.02 II
82.4902787 12.7557737 11.038 0.024 10.712 0.02 9.059 0.034 6.365 0.063 12.491 0.022 11.673 0.019 11.39 0.018 II
82.6316959 12.8408486 10.865 0.024 10.168 0.021 7.626 0.021 5.604 0.039 13.258 0.023 12.377 0.021 11.891 0.021 II
83.1475104 12.9124759 10.733 0.024 10.003 0.022 7.937 0.021 6.102 0.07 13.327 0.023 12.195 0.019 11.374 0.016 II
83.2192744 12.9191729 8.483 0.021 7.526 0.019 5.237 0.013 2.937 0.02 13.22 0.022 11.14 0.018 9.917 0.014 II
83.2226279 12.9207135 9.726 0.024 9.186 0.02 6.849 0.017 3.732 0.028 11.903 0.021 10.598 0.018 10.1 0.014 II
82.3925362 12.9393311 9.041 0.023 8.555 0.019 6.682 0.017 4.532 0.03 11.262 0.022 10.333 0.021 9.895 0.018 II
82.9529669 13.0904697 9.65 0.034 9.269 0.037 7.784 0.054 5.865 0.123 11.277 0.022 10.479 0.024 10.139 0.024 II
82.9529025 13.092271 9.04 0.028 8.291 0.025 6.47 0.022 4.226 0.035 12.777 0.023 11.404 0.026 10.422 0.019 II
82.3851357 13.1838368 10.829 0.023 10.123 0.021 8.779 0.029 7.632 0.154 13.149 0.024 12.306 0.024 11.808 0.023 II
86.8844648 13.3764508 11.531 0.023 11.093 0.022 8.254 0.025 6.808 0.092 12.615 0.024 12.004 0.026 11.812 0.02 II
75.6184283 13.7771588 9.217 0.024 8.496 0.02 6.651 0.016 4.837 0.032 12.433 0.025 10.969 0.023 10.085 0.02 II
75.0719704 13.8159796 9.035 0.023 8.315 0.018 6.441 0.015 4.748 0.029 12.229 0.024 11.214 0.03 10.53 0.021 II
75.652439 13.8214263 10.026 0.022 9.192 0.02 7.177 0.018 5.378 0.041 13.477 0.026 11.967 0.023 10.996 0.018 II


==> VariableSelectedv3_Hcut_forPaper_KRC.txt <==
ra dec N$_{var}$ $\zeta_g$ $\sigma_g$ err$_{g}$ $\zeta_r$ $\sigma_r$ err$_{r}$ $\zeta_i$ $\sigma_i$ err$_{i}$ $\zeta_z$ $\sigma_z$ err$_{z}$ $\zeta_y$ $\sigma_y$ err$_{y}$ N$_{obs}$
86.974592 -12.44002 4 0.58 1.08e-04 5.41e-06 0.91 4.66e-04 1.08e-05 0.98 2.32e-03 4.62e-05 1.01 5.08e-03 9.36e-05 0.88 4.03e-03 1.01e-04 28
88.904382 -12.398028 5 1.31 1.38e-03 1.12e-05 1.51 2.57e-03 1.30e-05 1.08 1.39e-03 1.89e-05 0.84 1.79e-03 4.26e-05 0.98 2.58e-03 4.42e-05 37
89.06237 -12.366663 4 0.28 2.78e-05 2.12e-06 1.09 3.34e-04 3.91e-06 0.89 3.37e-04 6.25e-06 0.81 4.75e-04 1.07e-05 0.98 1.09e-03 1.63e-05 48
79.192648 -12.349896 4 1.03 1.41e-04 2.24e-06 0.57 1.54e-04 7.12e-06 1.05 4.56e-04 6.99e-06 0.88 3.31e-04 7.52e-06 1.05 6.19e-04 9.48e-06 34
86.615571 -12.284184 3 -0.24 3.99e-05 1.23e-05 0.84 1.29e-03 3.32e-05 -0.99 3.06e-05 5.34e-05 0.91 1.86e-03 4.01e-05 0.77 1.63e-03 4.91e-05 32
88.03985 -12.280015 5 0.73 1.64e-04 5.04e-06 0.86 5.83e-04 1.33e-05 0.79 5.01e-04 1.35e-05 0.90 1.19e-03 2.45e-05 0.93 1.53e-03 2.97e-05 37
80.172356 -12.252158 5 1.04 1.56e-03 3.45e-05 1.24 3.04e-03 4.28e-05 1.00 3.12e-03 7.55e-05 0.85 2.43e-03 8.29e-05 1.02 3.35e-03 7.74e-05 17
85.063061 -12.116306 5 0.83 1.35e-04 3.62e-06 0.88 3.42e-04 8.05e-06 0.94 3.53e-04 7.24e-06 0.62 1.68e-04 7.25e-06 0.94 5.71e-04 1.18e-05 31
78.411107 -11.85181 3 -0.08 1.51e-05 2.47e-06 -0.12 4.87e-05 8.68e-06 0.67 4.78e-04 1.38e-05 1.21 2.44e-03 2.02e-05 0.76 1.23e-03 2.85e-05 55
76.245795 -11.796822 3 0.58 1.21e-04 5.08e-06 0.39 1.91e-04 1.25e-05 0.81 5.98e-04 1.48e-05 1.23 1.42e-03 1.34e-05 0.92 1.14e-03 2.21e-05 39
88.161069 -11.626806 5 0.82 5.90e-04 1.64e-05 0.68 9.35e-04 3.64e-05 0.74 8.32e-04 2.79e-05 0.65 1.07e-03 4.47e-05 0.69 1.59e-03 6.07e-05 29
86.352569 -11.594266 3 -0.07 1.41e-05 2.84e-06 0.66 1.70e-04 6.34e-06 0.97 5.23e-04 9.51e-06 -0.36 7.73e-05 3.01e-05 0.93 1.86e-03 3.75e-05 34
84.45714 -11.577566 5 0.87 6.39e-04 1.23e-05 0.94 1.14e-03 1.91e-05 1.05 1.42e-03 1.84e-05 1.14 1.26e-03 1.31e-05 1.13 1.60e-03 1.72e-05 48
89.86637 -11.559797 4 0.46 2.85e-04 1.70e-05 1.07 1.71e-03 2.51e-05 1.24 2.05e-03 2.08e-05 1.21 2.13e-03 2.30e-05 1.02 2.44e-03 4.06e-05 33
88.359305 -11.525344 4 0.74 3.79e-04 1.31e-05 0.62 5.09e-04 2.30e-05 0.98 1.86e-03 3.65e-05 1.45 2.45e-03 1.65e-05 0.57 1.10e-03 5.61e-05 28
80.647413 -11.496684 5 0.82 3.78e-04 8.70e-06 0.78 5.19e-04 1.30e-05 0.90 7.90e-04 1.53e-05 0.93 1.03e-03 1.87e-05 0.93 1.32e-03 2.35e-05 43
80.631125 -11.460018 3 0.97 9.39e-04 1.68e-05 1.16 2.72e-03 3.12e-05 1.11 3.41e-03 4.43e-05 -0.21 1.64e-04 4.39e-05 -0.06 2.43e-04 4.67e-05 36
83.751464 -11.45149 3 0.80 9.94e-04 2.80e-05 -0.24 1.81e-04 5.60e-05 0.35 5.39e-04 4.31e-05 1.23 2.26e-03 2.36e-05 1.01 1.95e-03 3.38e-05 32
83.908838 -11.2178 5 0.87 5.58e-04 1.10e-05 0.63 6.76e-04 2.33e-05 0.90 1.02e-03 1.90e-05 1.03 1.35e-03 1.88e-05 1.05 1.56e-03 2.03e-05 46
79.307331 -11.156946 3 -0.27 6.23e-06 1.83e-06 0.29 4.47e-05 3.62e-06 0.68 2.37e-04 7.72e-06 0.62 5.01e-04 1.87e-05 0.83 9.24e-04 2.13e-05 41
89.08152 -11.017922 3 0.76 1.75e-04 4.42e-06 -0.21 6.74e-05 1.59e-05 -0.11 1.35e-04 2.53e-05 0.86 1.63e-03 3.31e-05 0.73 1.99e-03 5.37e-05 47
75.262233 -10.912201 3 0.40 1.56e-04 8.58e-06 0.54 3.62e-04 1.43e-05 0.85 6.44e-04 1.24e-05 0.74 7.57e-04 1.88e-05 0.71 8.76e-04 2.35e-05 53
84.168252 -10.783452 3 0.07 4.36e-05 4.78e-06 0.28 1.87e-04 1.28e-05 0.64 4.74e-04 1.40e-05 1.18 1.87e-03 1.61e-05 0.93 1.60e-03 2.42e-05 60
87.918484 -10.570097 3 0.88 1.30e-04 3.65e-06 0.54 4.14e-04 2.52e-05 1.10 1.93e-03 3.27e-05 0.26 1.05e-03 1.23e-04 0.97 4.40e-03 1.02e-04 22
81.973505 -10.499231 3 0.42 5.92e-05 3.38e-06 0.46 1.62e-04 8.44e-06 0.92 6.27e-04 1.13e-05 0.95 1.33e-03 2.24e-05 0.88 1.48e-03 2.94e-05 45
88.354395 -10.458396 3 -0.14 2.42e-06 4.11e-07 0.34 1.33e-05 7.45e-07 1.04 8.31e-05 9.17e-07 1.16 4.02e-04 3.38e-06 1.14 8.82e-04 7.72e-06 67
82.74087 -10.443041 3 -2.34 7.05e-07 2.71e-05 0.16 5.38e-04 6.65e-05 1.27 9.66e-04 9.17e-06 1.10 2.09e-03 2.94e-05 1.02 2.11e-03 3.54e-05 32
88.439968 -10.414177 4 0.42 1.99e-05 1.14e-06 0.71 1.66e-04 4.98e-06 1.08 3.75e-04 4.81e-06 0.97 9.88e-04 1.63e-05 0.68 6.89e-04 2.18e-05 43
88.418917 -10.400929 3 0.38 1.00e-05 6.14e-07 0.85 5.81e-05 1.21e-06 1.08 1.18e-04 1.43e-06 0.14 6.08e-05 6.40e-06 0.91 7.95e-04 1.42e-05 47
88.416294 -10.397448 3 0.78 2.94e-05 7.98e-07 1.09 1.17e-04 1.57e-06 1.27 2.61e-04 2.31e-06 0.49 1.60e-04 8.45e-06 0.10 1.93e-04 2.52e-05 37
84.307822 -10.37109 3 0.42 2.88e-04 1.65e-05 0.42 5.53e-04 3.13e-05 0.66 8.29e-04 2.73e-05 0.93 1.55e-03 2.73e-05 0.93 1.80e-03 3.13e-05 45
76.465134 -10.2924 5 0.64 4.40e-04 1.60e-05 1.12 2.01e-03 2.46e-05 0.66 6.96e-04 2.45e-05 1.36 2.41e-03 1.69e-05 1.06 2.03e-03 2.82e-05 39
82.411606 -10.255676 5 1.20 1.14e-04 1.07e-06 1.45 5.04e-04 2.61e-06 1.05 7.08e-04 9.40e-06 1.00 1.18e-03 1.74e-05 1.08 1.73e-03 2.12e-05 46
88.525898 -10.251947 5 0.92 4.78e-04 1.17e-05 0.79 1.23e-03 4.06e-05 1.71 6.00e-03 2.38e-05 1.14 1.81e-03 2.70e-05 0.78 1.31e-03 4.47e-05 24
89.820434 -10.200747 3 0.32 1.74e-04 1.34e-05 0.26 3.49e-04 3.14e-05 1.03 1.56e-03 2.35e-05 0.86 1.94e-03 4.31e-05 0.70 1.53e-03 4.95e-05 38
81.392447 -10.123697 5 0.74 1.54e-04 4.35e-06 0.80 4.54e-04 1.12e-05 1.04 1.89e-03 2.66e-05 1.21 3.40e-03 3.21e-05 1.06 3.36e-03 4.53e-05 42
89.875091 -10.111227 3 0.53 2.21e-04 9.54e-06 0.16 2.32e-04 2.38e-05 0.70 5.20e-04 1.53e-05 0.69 9.02e-04 2.74e-05 0.68 1.14e-03 3.48e-05 46
84.915884 -10.087359 4 0.61 6.12e-05 2.52e-06 0.65 2.20e-04 8.17e-06 0.56 3.00e-04 1.37e-05 0.70 7.35e-04 2.45e-05 0.89 1.71e-03 3.62e-05 36
81.723493 -10.082795 3 1.28 4.76e-04 4.72e-06 1.15 9.21e-04 1.24e-05 0.47 4.40e-04 2.85e-05 -0.56 1.77e-04 1.21e-04 0.71 2.95e-03 1.09e-04 28
85.654278 -9.993823 3 1.01 8.45e-05 1.36e-06 -1.75 4.98e-07 4.62e-06 1.25 5.16e-04 4.78e-06 0.79 4.10e-04 1.09e-05 -0.72 3.30e-05 2.86e-05 37
87.278921 -9.927364 4 -0.16 4.65e-06 1.01e-06 0.69 9.71e-05 3.01e-06 1.07 1.91e-04 2.48e-06 1.00 3.16e-04 4.78e-06 0.89 6.47e-04 1.27e-05 44
84.333807 -9.912148 4 0.99 5.87e-05 1.08e-06 0.86 1.90e-04 4.74e-06 0.99 7.76e-04 1.42e-05 0.54 6.60e-04 3.40e-05 0.65 1.23e-03 4.91e-05 31
85.628074 -9.88415 3 0.37 1.35e-05 9.77e-07 0.75 9.49e-05 2.85e-06 1.16 3.50e-04 4.06e-06 1.22 1.04e-03 1.06e-05 0.45 3.94e-04 2.38e-05 35
85.430899 -9.851336 3 0.53 3.93e-05 1.72e-06 0.67 2.25e-04 7.10e-06 0.61 2.26e-04 8.25e-06 0.73 5.93e-04 1.66e-05 0.45 5.55e-04 2.96e-05 45
85.73774 -9.847469 4 -0.07 4.49e-06 9.70e-07 0.78 2.43e-05 7.45e-07 1.40 2.46e-04 1.83e-06 1.34 6.10e-04 5.18e-06 0.92 5.79e-04 1.30e-05 29
89.129711 -9.811365 3 0.06 1.16e-04 1.54e-05 0.00 1.73e-04 2.63e-05 0.98 1.51e-03 2.44e-05 0.94 1.55e-03 2.78e-05 0.87 1.51e-03 3.14e-05 42
82.613562 -9.803403 4 0.41 1.21e-04 5.99e-06 0.68 4.66e-04 1.23e-05 1.03 1.04e-03 1.25e-05 1.08 1.31e-03 1.37e-05 1.03 1.28e-03 1.54e-05 62
85.242649 -9.751825 5 0.75 5.67e-05 1.52e-06 0.74 2.16e-04 5.93e-06 1.23 5.55e-04 4.98e-06 0.86 4.96e-04 1.04e-05 1.03 1.37e-03 1.93e-05 43
87.975813 -9.615631 3 0.55 9.26e-05 4.62e-06 -0.81 1.86e-05 2.13e-05 0.80 4.96e-04 1.40e-05 0.76 6.90e-04 2.14e-05 0.84 1.42e-03 3.66e-05 32
85.126538 -9.598167 4 0.86 5.17e-05 1.10e-06 1.01 2.46e-04 3.73e-06 1.04 5.07e-04 7.20e-06 1.00 6.99e-04 1.08e-05 -0.20 1.07e-04 2.63e-05 42
85.365469 -9.528168 5 1.24 2.65e-04 2.32e-06 0.92 3.98e-04 7.28e-06 0.97 6.58e-04 1.06e-05 0.97 1.64e-03 2.65e-05 0.69 1.71e-03 5.32e-05 43
83.751151 -9.527246 3 0.35 2.30e-04 1.43e-05 0.24 4.69e-04 3.78e-05 0.79 9.39e-04 2.13e-05 0.99 1.55e-03 2.24e-05 0.94 1.57e-03 2.54e-05 51
82.619675 -9.472285 3 -0.08 1.07e-05 1.70e-06 0.33 6.43e-05 4.02e-06 0.67 4.25e-04 1.22e-05 1.02 2.32e-03 2.94e-05 0.75 2.02e-03 4.77e-05 56
85.155741 -9.341932 5 0.75 2.13e-05 5.87e-07 0.95 1.02e-04 1.76e-06 1.23 5.10e-04 4.63e-06 1.04 6.44e-04 9.11e-06 0.65 7.49e-04 2.60e-05 42
84.428995 -9.237583 5 0.78 3.58e-04 1.17e-05 0.67 4.77e-04 2.01e-05 0.74 7.48e-04 2.68e-05 1.06 1.30e-03 2.23e-05 0.92 1.34e-03 3.13e-05 26
85.261314 -9.208053 5 0.61 2.09e-05 7.94e-07 0.86 1.36e-04 2.87e-06 0.77 2.10e-04 5.46e-06 1.17 9.69e-04 1.02e-05 0.82 1.16e-03 2.73e-05 42
85.346763 -8.995293 5 1.37 1.39e-04 8.28e-07 1.56 4.95e-04 1.91e-06 1.36 6.54e-04 3.96e-06 1.28 1.74e-03 1.28e-05 0.86 1.22e-03 2.32e-05 52
85.300576 -8.981294 3 0.50 1.21e-05 5.48e-07 0.94 8.67e-05 1.45e-06 0.85 1.65e-04 3.37e-06 0.82 3.17e-04 6.94e-06 0.59 4.24e-04 1.56e-05 48
85.360461 -8.977624 3 0.59 4.18e-05 1.56e-06 0.55 1.86e-04 7.62e-06 1.05 8.46e-04 1.10e-05 0.84 1.27e-03 2.63e-05 0.74 1.63e-03 4.27e-05 48
85.352153 -8.942238 3 1.05 2.40e-04 3.57e-06 0.79 4.84e-04 1.33e-05 1.31 3.25e-03 2.67e-05 0.41 1.17e-03 7.78e-05 0.30 1.32e-03 1.12e-04 35
83.931938 -8.932528 3 0.78 7.92e-04 2.51e-05 -0.62 8.25e-05 6.56e-05 0.80 2.63e-03 7.98e-05 0.97 2.05e-03 4.24e-05 -0.19 2.02e-04 6.03e-05 27
83.803294 -8.779607 3 0.48 1.04e-04 4.68e-06 0.27 2.03e-04 1.48e-05 0.92 1.14e-03 1.89e-05 1.01 2.20e-03 2.96e-05 0.97 2.68e-03 3.92e-05 53
88.837578 -8.760708 5 0.83 1.12e-04 2.28e-06 0.79 2.53e-04 5.57e-06 1.02 3.96e-04 5.11e-06 0.93 4.84e-04 7.80e-06 0.93 9.95e-04 1.59e-05 54
85.659631 -8.683817 3 0.59 1.27e-05 5.50e-07 0.82 4.53e-05 1.13e-06 1.06 2.59e-04 3.77e-06 1.14 5.50e-04 6.61e-06 -1.15 1.39e-05 3.29e-05 36
85.67006 -8.669059 4 1.22 8.97e-05 9.00e-07 1.30 2.82e-04 2.37e-06 0.91 4.29e-04 8.71e-06 1.16 1.14e-03 1.33e-05 -0.81 3.49e-05 3.72e-05 36
85.692074 -8.666872 5 1.22 1.31e-04 1.26e-06 1.31 6.39e-04 5.00e-06 0.88 6.37e-04 1.35e-05 1.15 2.14e-03 2.42e-05 0.82 4.12e-03 9.90e-05 39
85.710458 -8.666024 3 -0.03 3.19e-06 5.10e-07 0.60 3.10e-05 1.17e-06 0.61 4.94e-05 1.83e-06 0.79 2.17e-04 5.33e-06 0.22 2.05e-04 1.88e-05 44
79.215375 -8.621811 3 -0.04 1.08e-04 2.31e-05 0.35 3.44e-04 2.98e-05 1.03 9.03e-04 1.66e-05 1.06 8.59e-04 1.45e-05 0.75 7.55e-04 2.63e-05 26
89.374165 -8.620985 5 0.93 7.59e-04 1.59e-05 1.10 1.89e-03 2.69e-05 1.09 1.80e-03 2.66e-05 0.95 2.66e-03 5.36e-05 0.85 2.13e-03 5.40e-05 31
85.426902 -8.618757 3 0.68 3.66e-05 1.29e-06 0.67 1.71e-04 6.20e-06 1.32 1.61e-03 1.31e-05 0.39 1.01e-03 6.99e-05 0.49 2.50e-03 1.36e-04 35
83.660722 -8.604549 3 0.02 1.31e-04 2.30e-05 -0.29 2.04e-04 7.21e-05 0.72 1.02e-03 3.52e-05 0.95 2.09e-03 4.27e-05 0.80 1.40e-03 4.06e-05 30
85.931784 -8.571231 4 0.63 1.98e-05 7.87e-07 1.00 1.55e-04 2.66e-06 0.77 1.85e-04 5.36e-06 0.49 2.43e-04 1.33e-05 1.02 1.46e-03 2.40e-05 34
85.657066 -8.420976 3 0.69 2.49e-05 7.81e-07 0.35 3.18e-05 2.18e-06 1.40 3.75e-04 2.31e-06 0.81 2.95e-04 7.04e-06 0.34 2.77e-04 1.96e-05 42
85.737252 -8.380636 5 0.86 5.45e-05 1.25e-06 0.65 9.21e-05 3.43e-06 0.79 3.06e-04 8.10e-06 0.83 6.34e-04 1.54e-05 0.88 1.57e-03 3.37e-05 37
86.270161 -8.369434 4 0.88 3.06e-05 6.07e-07 0.86 8.23e-05 1.72e-06 1.06 2.93e-04 3.87e-06 0.88 3.66e-04 7.21e-06 -0.41 5.70e-05 2.23e-05 44
77.330475 -8.322331 3 0.60 1.79e-04 6.41e-06 0.64 3.50e-04 1.16e-05 0.64 4.02e-04 1.32e-05 0.29 3.24e-04 2.41e-05 0.49 6.59e-04 3.07e-05 48
85.768369 -8.302944 3 0.47 1.21e-05 6.86e-07 0.22 1.95e-05 1.98e-06 1.01 1.95e-04 3.22e-06 1.17 6.27e-04 7.19e-06 0.99 9.30e-04 1.62e-05 35
83.648275 -8.281016 3 0.88 4.89e-04 1.02e-05 -0.82 1.95e-05 2.00e-05 0.05 1.50e-04 2.11e-05 0.90 1.36e-03 2.70e-05 0.85 1.83e-03 4.04e-05 41
75.539611 -8.240517 5 1.03 1.64e-04 2.76e-06 0.85 4.22e-04 1.08e-05 1.06 3.67e-04 5.71e-06 0.83 4.09e-04 1.09e-05 1.03 1.26e-03 2.09e-05 31
85.60598 -8.165382 4 0.55 1.45e-05 6.83e-07 0.94 5.04e-05 9.68e-07 1.26 3.35e-04 3.10e-06 1.06 4.06e-04 5.84e-06 1.21 1.15e-03 1.19e-05 36
86.33678 -8.158463 4 0.97 1.95e-04 3.50e-06 0.91 6.41e-04 1.33e-05 0.93 1.59e-03 3.10e-05 1.06 2.10e-03 3.06e-05 0.46 1.09e-03 6.30e-05 36
85.841978 -8.146417 5 1.31 7.44e-04 6.18e-06 1.22 1.43e-03 1.45e-05 1.34 2.41e-03 1.84e-05 0.95 2.36e-03 4.46e-05 0.77 2.40e-03 6.86e-05 35
85.629164 -8.110593 4 0.55 1.86e-05 9.01e-07 0.98 9.06e-05 1.62e-06 0.81 1.53e-04 4.06e-06 1.05 6.10e-04 9.22e-06 1.02 1.37e-03 2.26e-05 34
85.683814 -8.107335 4 1.07 1.58e-04 2.12e-06 1.00 3.73e-04 5.77e-06 1.18 7.71e-04 7.96e-06 1.03 1.10e-03 1.61e-05 0.49 6.60e-04 3.34e-05 41
85.195172 -8.08184 5 1.37 1.63e-04 1.04e-06 1.52 5.94e-04 2.66e-06 1.41 1.01e-03 5.91e-06 0.93 1.71e-03 3.02e-05 1.38 5.06e-03 3.16e-05 45
85.757417 -8.080727 4 1.29 4.40e-04 3.56e-06 1.19 1.22e-03 1.24e-05 1.02 1.58e-03 2.34e-05 1.01 2.12e-03 3.23e-05 0.53 1.36e-03 6.20e-05 41
85.826017 -8.073683 4 0.64 2.95e-05 9.72e-07 0.30 3.91e-05 2.85e-06 1.00 3.83e-04 5.58e-06 0.82 5.96e-04 1.31e-05 0.70 7.06e-04 2.06e-05 48
84.8583 -8.068568 4 0.86 5.55e-05 1.24e-06 -1.62 1.04e-06 7.05e-06 0.89 2.83e-04 5.97e-06 1.03 7.77e-04 1.18e-05 0.74 6.89e-04 2.01e-05 38
86.969368 -8.047865 3 0.45 5.07e-05 2.84e-06 0.34 1.25e-04 9.06e-06 0.62 6.35e-04 2.39e-05 0.66 1.02e-03 3.53e-05 0.62 1.12e-03 4.29e-05 40
84.714545 -8.024316 5 1.04 4.66e-05 5.96e-07 1.13 1.64e-04 1.69e-06 1.61 7.90e-04 2.71e-06 1.37 8.18e-04 4.81e-06 1.34 1.34e-03 8.48e-06 52
76.936955 -8.019112 4 0.60 1.24e-04 6.05e-06 0.41 2.50e-04 1.93e-05 0.67 2.64e-04 1.12e-05 1.30 1.34e-03 1.33e-05 0.87 8.74e-04 2.32e-05 26
85.743106 -8.017206 5 0.62 7.34e-05 2.72e-06 1.23 3.43e-04 3.17e-06 1.22 4.78e-04 4.52e-06 1.13 8.70e-04 1.01e-05 0.88 9.04e-04 1.85e-05 41
82.877404 -8.00117 3 -0.03 5.03e-05 9.93e-06 0.85 4.52e-04 1.20e-05 0.65 4.16e-04 1.73e-05 0.38 3.00e-04 2.30e-05 0.65 3.39e-04 1.42e-05 29
79.053406 -7.997713 3 0.45 7.14e-05 5.05e-06 0.10 9.25e-05 1.46e-05 0.70 1.10e-03 4.37e-05 0.75 1.93e-03 6.81e-05 1.32 4.66e-03 4.42e-05 25
85.477766 -7.98678 4 -0.60 2.34e-06 1.45e-06 1.05 1.13e-04 1.58e-06 1.51 4.04e-04 1.93e-06 1.22 9.14e-04 8.62e-06 0.83 1.24e-03 2.87e-05 41
85.610079 -7.982421 3 -0.49 1.09e-06 5.98e-07 0.68 3.07e-05 1.15e-06 0.81 9.79e-05 2.70e-06 1.02 4.16e-04 7.13e-06 0.55 4.08e-04 2.07e-05 31
79.093811 -7.94732 4 1.21 2.02e-04 2.14e-06 1.47 1.67e-03 9.61e-06 0.89 1.34e-03 2.94e-05 -0.11 1.85e-04 4.07e-05 1.21 2.32e-03 2.43e-05 34
85.10404 -7.926475 4 -0.85 7.97e-07 9.39e-07 0.98 9.02e-05 1.57e-06 1.40 3.00e-04 1.98e-06 1.17 5.76e-04 6.57e-06 0.84 8.94e-04 2.17e-05 36
85.388425 -7.917288 4 -0.28 1.34e-05 3.97e-06 1.08 6.71e-04 8.57e-06 1.05 1.15e-03 1.58e-05 0.98 1.63e-03 2.61e-05 0.91 2.85e-03 5.41e-05 42
84.330836 -7.908915 3 0.78 1.77e-04 4.18e-06 0.89 7.71e-04 1.42e-05 0.82 7.38e-04 1.58e-05 0.44 5.48e-04 2.84e-05 0.35 6.41e-04 4.11e-05 49
86.981164 -7.834799 4 0.91 3.31e-05 8.33e-07 1.23 6.85e-04 8.31e-06 0.67 9.03e-04 3.91e-05 1.06 3.71e-03 6.57e-05 -0.65 7.22e-05 6.63e-05 24
81.616003 -7.778029 4 0.66 9.90e-05 3.01e-06 0.51 1.50e-04 6.50e-06 0.91 8.03e-04 1.37e-05 0.96 1.80e-03 2.79e-05 1.13 3.52e-03 3.63e-05 51
84.699285 -7.742422 4 0.79 5.46e-05 1.29e-06 0.95 1.53e-04 2.52e-06 0.95 4.90e-04 8.10e-06 0.95 1.72e-03 2.79e-05 0.22 5.43e-04 4.79e-05 47
84.347708 -7.628788 5 0.64 6.69e-05 2.22e-06 0.73 2.17e-04 5.80e-06 0.97 5.20e-04 8.13e-06 0.95 7.48e-04 1.20e-05 0.93 1.00e-03 1.71e-05 48
82.071554 -7.618167 3 -0.97 9.65e-06 1.71e-05 0.45 4.14e-04 2.86e-05 1.38 2.10e-03 1.70e-05 0.78 2.09e-03 6.64e-05 0.70 2.01e-03 7.64e-05 27
84.636182 -7.514496 4 0.79 4.80e-05 1.07e-06 0.71 8.41e-05 2.27e-06 1.12 4.30e-04 4.56e-06 1.03 1.20e-03 1.57e-05 0.12 3.67e-04 3.88e-05 52
85.186128 -7.498455 4 -0.04 3.61e-06 4.84e-07 0.66 3.01e-05 8.01e-07 1.34 1.75e-04 9.77e-07 1.15 2.79e-04 2.43e-06 0.67 2.51e-04 6.59e-06 68
85.063825 -7.479701 3 -0.78 9.17e-07 8.16e-07 0.17 7.92e-06 7.96e-07 1.12 6.05e-05 6.76e-07 1.41 5.48e-04 3.17e-06 0.70 3.85e-04 1.14e-05 45
83.374052 -7.443026 3 0.64 4.02e-05 1.31e-06 1.07 2.13e-04 2.59e-06 0.87 4.05e-04 7.80e-06 0.04 1.50e-04 1.96e-05 0.34 5.29e-04 3.43e-05 50
85.32717 -7.439227 4 1.12 4.32e-04 4.52e-06 0.57 3.34e-04 1.22e-05 0.65 3.99e-04 1.22e-05 0.93 1.41e-03 2.30e-05 0.74 1.54e-03 3.85e-05 53
86.044318 -7.408503 3 0.57 5.78e-05 2.25e-06 0.11 8.83e-05 9.95e-06 0.78 7.61e-04 1.80e-05 1.09 2.39e-03 2.82e-05 1.09 3.79e-03 4.40e-05 48
84.404201 -7.404662 5 1.21 1.09e-04 1.04e-06 0.97 2.02e-04 3.35e-06 1.40 4.80e-04 2.96e-06 1.31 1.49e-03 1.12e-05 1.19 1.46e-03 1.45e-05 42
85.187987 -7.373622 5 0.96 3.12e-04 5.95e-06 0.96 6.52e-04 1.26e-05 0.77 6.63e-04 1.95e-05 1.45 2.82e-03 1.72e-05 1.28 5.28e-03 4.82e-05 33
84.517389 -7.367894 3 0.57 3.08e-05 1.34e-06 0.45 5.59e-05 3.16e-06 0.96 3.12e-04 5.46e-06 0.69 4.88e-04 1.61e-05 0.79 8.31e-04 2.14e-05 39
89.379388 -7.337983 3 0.80 4.81e-04 1.30e-05 -0.39 7.08e-05 3.01e-05 -0.23 1.15e-04 3.40e-05 0.85 1.72e-03 4.16e-05 0.74 1.79e-03 5.66e-05 34
84.520673 -7.269656 4 0.73 1.71e-04 4.85e-06 0.81 6.18e-04 1.46e-05 1.47 1.80e-03 9.32e-06 0.52 1.10e-03 5.13e-05 0.66 1.83e-03 6.06e-05 43
84.50345 -7.265044 5 1.16 4.22e-04 4.59e-06 0.91 5.87e-04 1.13e-05 0.85 9.64e-04 2.10e-05 1.10 2.83e-03 3.51e-05 0.63 1.35e-03 4.94e-05 41
84.678286 -7.212164 4 0.74 6.01e-05 1.58e-06 0.46 1.25e-04 6.41e-06 0.90 6.22e-04 1.13e-05 0.92 2.12e-03 3.73e-05 0.72 2.27e-03 6.27e-05 47
84.652734 -7.183379 3 0.16 5.54e-06 5.19e-07 1.51 6.87e-05 2.87e-07 0.91 1.11e-04 1.87e-06 0.91 4.86e-04 8.08e-06 0.47 5.53e-04 2.52e-05 54
85.046679 -7.164504 5 1.10 3.13e-04 4.13e-06 1.64 2.25e-03 8.48e-06 1.67 3.15e-03 1.11e-05 1.16 1.89e-03 2.13e-05 1.15 3.88e-03 4.53e-05 37
84.599508 -7.127485 5 1.09 4.02e-04 4.87e-06 1.06 1.44e-03 1.87e-05 1.12 1.38e-03 1.59e-05 1.40 4.70e-03 2.81e-05 0.90 3.77e-03 7.17e-05 44
87.969381 -7.109055 3 0.63 3.83e-04 1.41e-05 0.27 2.93e-04 2.50e-05 -0.13 3.19e-04 6.75e-05 0.77 1.16e-03 3.11e-05 0.93 1.89e-03 3.50e-05 40
84.085649 -7.092162 3 0.77 1.60e-04 3.92e-06 0.17 1.10e-04 1.09e-05 0.73 5.88e-04 1.61e-05 0.72 1.08e-03 3.01e-05 0.18 5.22e-04 5.02e-05 47
85.37007 -7.070085 3 0.74 2.96e-04 8.74e-06 0.67 5.89e-04 2.04e-05 0.58 9.09e-04 3.88e-05 0.80 1.27e-03 3.27e-05 0.40 7.25e-04 4.66e-05 38
84.308414 -7.061454 5 1.10 3.44e-04 4.66e-06 1.12 6.34e-04 8.10e-06 1.31 2.37e-03 1.97e-05 1.01 2.06e-03 3.40e-05 0.90 2.69e-03 5.75e-05 35
85.368589 -7.060262 3 0.43 1.36e-05 7.25e-07 0.61 4.59e-05 1.60e-06 0.67 1.81e-04 5.51e-06 -0.22 8.05e-05 1.92e-05 0.86 1.27e-03 2.49e-05 49
84.308115 -7.056421 4 0.61 8.63e-05 3.02e-06 0.85 2.65e-04 5.35e-06 0.87 5.04e-04 9.79e-06 0.75 7.97e-04 2.02e-05 0.47 7.06e-04 3.38e-05 49
85.36837 -7.054862 3 0.69 3.12e-04 1.12e-05 0.66 6.69e-04 2.56e-05 0.65 1.04e-03 4.16e-05 -0.36 1.18e-04 4.79e-05 0.60 1.24e-03 5.56e-05 32
84.667136 -6.987453 4 0.75 2.55e-05 7.70e-07 0.91 9.15e-05 1.89e-06 0.89 1.93e-04 4.21e-06 0.69 2.93e-04 1.02e-05 0.26 2.86e-04 2.67e-05 35
84.314636 -6.984385 5 1.34 2.81e-04 1.95e-06 1.48 7.90e-04 4.02e-06 0.97 1.04e-03 1.70e-05 1.37 2.55e-03 1.65e-05 1.28 3.70e-03 2.99e-05 43
83.439337 -6.951681 3 0.64 9.87e-05 3.51e-06 0.62 2.11e-04 7.74e-06 0.55 2.99e-04 1.31e-05 0.73 8.75e-04 2.50e-05 0.27 4.86e-04 4.07e-05 42
87.574347 -6.951526 3 0.19 2.74e-05 2.64e-06 0.22 1.38e-04 1.22e-05 0.71 5.97e-04 1.72e-05 0.66 9.83e-04 3.19e-05 0.62 1.28e-03 4.57e-05 46
84.667603 -6.948131 3 0.01 5.15e-06 7.71e-07 0.66 3.47e-05 1.16e-06 0.89 9.82e-05 1.94e-06 0.92 2.87e-04 5.23e-06 0.29 1.50e-04 1.18e-05 43
84.465515 -6.947751 4 1.05 1.86e-04 2.79e-06 0.80 3.82e-04 1.03e-05 0.61 5.56e-04 2.29e-05 0.84 1.93e-03 4.71e-05 -0.71 1.35e-04 1.18e-04 35
83.032432 -6.9269 5 1.12 4.07e-04 4.82e-06 1.05 8.25e-04 1.15e-05 0.96 1.02e-03 1.75e-05 0.95 1.84e-03 3.23e-05 0.74 1.43e-03 4.05e-05 41
82.789155 -6.871303 4 0.89 1.93e-04 3.77e-06 0.77 3.93e-04 9.99e-06 0.62 5.47e-04 1.99e-05 0.67 8.40e-04 2.70e-05 0.51 9.42e-04 4.35e-05 44
82.443295 -6.849089 4 0.43 3.74e-05 2.37e-06 0.65 1.30e-04 4.94e-06 1.06 7.13e-04 1.05e-05 0.95 1.26e-03 2.36e-05 0.79 1.17e-03 3.21e-05 35
83.959132 -6.844505 5 1.00 3.11e-04 5.06e-06 1.55 1.21e-03 5.54e-06 1.23 1.20e-03 1.16e-05 1.16 1.29e-03 1.45e-05 1.08 1.48e-03 1.99e-05 38
84.034535 -6.810094 5 1.30 1.24e-04 9.31e-07 0.83 8.79e-05 1.95e-06 1.44 1.26e-03 6.93e-06 1.33 1.61e-03 1.13e-05 1.17 2.05e-03 2.07e-05 44
83.862908 -6.763469 3 0.23 8.88e-06 7.72e-07 0.73 3.34e-05 9.20e-07 0.63 7.83e-05 2.76e-06 0.16 9.37e-05 9.74e-06 0.89 6.76e-04 1.31e-05 45
84.295052 -6.761355 3 0.65 1.34e-04 4.34e-06 0.24 1.69e-04 1.42e-05 0.63 6.21e-04 2.12e-05 0.59 9.93e-04 3.68e-05 0.68 1.88e-03 5.64e-05 48
84.345257 -6.746271 3 0.62 6.57e-05 2.34e-06 0.72 2.20e-04 6.21e-06 0.75 4.05e-04 1.07e-05 0.51 6.77e-04 3.09e-05 0.37 6.35e-04 4.02e-05 45
84.117101 -6.742391 5 0.71 8.59e-05 2.49e-06 0.84 2.32e-04 4.94e-06 1.05 6.99e-04 9.17e-06 1.07 1.61e-03 2.01e-05 1.13 2.03e-03 2.24e-05 46
84.81352 -6.734117 5 0.86 2.08e-04 4.09e-06 0.66 3.41e-04 1.06e-05 0.93 9.24e-04 1.53e-05 0.89 1.63e-03 3.00e-05 1.00 2.84e-03 4.01e-05 50
84.219547 -6.71899 4 0.52 1.20e-05 5.77e-07 0.71 6.93e-05 2.18e-06 1.06 3.21e-04 4.47e-06 1.18 9.13e-04 9.69e-06 0.97 1.21e-03 2.09e-05 39
84.12596 -6.712795 3 -0.41 1.85e-06 8.30e-07 0.03 6.29e-06 1.02e-06 0.99 9.93e-05 1.76e-06 1.09 3.51e-04 4.96e-06 0.86 4.19e-04 9.96e-06 33
83.745994 -6.704911 3 0.58 5.22e-05 1.89e-06 0.75 2.15e-04 5.30e-06 1.09 7.94e-04 9.03e-06 0.75 6.46e-04 1.60e-05 0.53 6.13e-04 2.49e-05 52
84.220272 -6.62022 3 0.57 3.67e-05 1.36e-06 0.51 1.04e-04 4.36e-06 0.66 2.28e-04 6.80e-06 0.76 6.19e-04 1.49e-05 0.60 8.16e-04 2.81e-05 53
83.992711 -6.611979 5 0.98 4.51e-04 8.37e-06 0.85 5.29e-04 1.32e-05 1.14 1.08e-03 1.40e-05 1.06 2.96e-03 4.53e-05 1.51 6.61e-03 3.63e-05 32
83.493266 -6.604616 3 0.94 8.18e-05 1.32e-06 0.68 1.08e-04 3.18e-06 0.57 1.91e-04 7.11e-06 0.69 5.61e-04 1.59e-05 0.27 3.71e-04 2.78e-05 51
82.189351 -6.585897 3 0.32 1.25e-04 9.54e-06 -0.05 1.08e-04 1.94e-05 0.71 6.33e-04 1.96e-05 0.75 7.52e-04 2.13e-05 1.05 1.64e-03 2.35e-05 39
83.928179 -6.581071 4 0.37 1.80e-04 1.26e-05 1.17 1.18e-03 1.32e-05 1.04 1.19e-03 1.80e-05 0.69 1.10e-03 3.65e-05 0.69 1.65e-03 5.50e-05 37
84.153871 -6.556709 4 1.34 2.46e-04 1.84e-06 1.56 9.20e-04 4.17e-06 1.04 5.78e-04 8.65e-06 0.68 7.21e-04 2.45e-05 0.57 1.08e-03 4.78e-05 37
84.027728 -6.538106 5 0.74 9.81e-05 3.04e-06 1.28 6.39e-04 5.72e-06 0.83 8.26e-04 2.10e-05 0.95 1.71e-03 3.30e-05 1.10 4.27e-03 5.85e-05 34
85.166891 -6.530546 4 0.45 9.08e-05 5.56e-06 1.02 7.07e-04 1.17e-05 0.73 1.13e-03 3.64e-05 0.88 2.49e-03 5.69e-05 1.16 5.49e-03 6.63e-05 33
83.701411 -6.507471 4 0.97 3.81e-04 6.59e-06 1.06 8.86e-04 1.25e-05 0.65 6.66e-04 2.43e-05 0.98 2.20e-03 3.73e-05 0.39 9.45e-04 6.23e-05 38
84.169537 -6.502591 3 1.10 4.45e-04 6.50e-06 0.85 1.02e-03 2.66e-05 0.84 3.19e-03 8.53e-05 0.12 5.74e-04 8.14e-05 0.31 7.91e-04 7.23e-05 29
84.525343 -6.497562 4 0.40 5.53e-05 3.62e-06 1.02 4.47e-04 6.96e-06 1.18 7.42e-04 8.07e-06 1.03 1.73e-03 2.66e-05 1.14 4.77e-03 5.67e-05 37
83.987352 -6.493923 3 0.64 2.65e-05 8.95e-07 0.85 1.31e-04 2.74e-06 0.63 1.33e-04 4.64e-06 -0.15 6.69e-05 1.40e-05 0.18 2.78e-04 2.71e-05 45
84.245732 -6.484698 3 0.76 5.75e-05 1.43e-06 0.61 1.01e-04 3.56e-06 0.63 2.25e-04 7.48e-06 0.59 5.40e-04 1.97e-05 -0.31 1.70e-04 4.93e-05 49
83.94138 -6.433096 5 0.65 1.80e-05 5.62e-07 1.12 1.35e-04 1.42e-06 1.29 4.25e-04 3.05e-06 1.65 2.15e-03 6.76e-06 0.89 1.44e-03 2.61e-05 51
82.091823 -6.432219 5 1.28 9.95e-04 8.80e-06 1.13 2.11e-03 2.59e-05 0.74 6.33e-04 1.92e-05 1.03 2.95e-03 4.59e-05 1.05 3.63e-03 5.44e-05 36
84.080761 -6.430924 3 0.65 2.42e-05 8.21e-07 1.07 1.22e-04 1.59e-06 0.87 1.54e-04 3.16e-06 0.37 2.04e-04 1.32e-05 0.17 1.84e-04 1.92e-05 43
83.662008 -6.422732 4 0.52 9.54e-05 4.92e-06 0.69 2.41e-04 8.34e-06 1.03 8.90e-04 1.39e-05 1.16 1.81e-03 2.11e-05 1.02 2.30e-03 3.71e-05 35
83.725207 -6.397418 4 1.46 1.30e-03 8.90e-06 1.08 1.60e-03 2.68e-05 0.64 9.87e-04 4.50e-05 -0.26 2.23e-04 8.13e-05 0.75 2.28e-03 8.08e-05 25
83.991032 -6.395676 5 1.12 1.11e-04 1.14e-06 0.80 8.42e-05 1.84e-06 0.96 2.79e-04 4.26e-06 0.94 7.25e-04 1.13e-05 1.09 1.40e-03 1.58e-05 53
84.052527 -6.394325 3 -0.01 5.79e-06 1.00e-06 0.72 5.63e-05 1.80e-06 1.01 3.46e-04 5.67e-06 0.82 6.82e-04 1.75e-05 0.31 4.00e-04 3.33e-05 35
84.125406 -6.386154 5 1.26 1.72e-04 1.45e-06 1.04 4.81e-04 6.79e-06 1.31 1.94e-03 1.46e-05 1.21 2.26e-03 2.14e-05 0.77 1.46e-03 3.80e-05 42
83.962315 -6.37879 4 0.10 2.78e-05 3.45e-06 1.36 8.21e-04 5.63e-06 1.33 1.09e-03 7.87e-06 1.19 1.55e-03 1.57e-05 1.19 2.67e-03 2.67e-05 41
83.33744 -6.375934 5 1.50 2.94e-04 1.37e-06 1.14 3.42e-04 3.70e-06 0.99 4.32e-04 6.56e-06 1.34 1.17e-03 8.00e-06 1.00 1.02e-03 1.51e-05 45
83.930723 -6.372107 4 0.82 3.88e-05 9.82e-07 0.52 4.29e-05 2.17e-06 1.06 3.76e-04 5.48e-06 1.15 1.31e-03 1.58e-05 0.98 2.33e-03 4.08e-05 35
83.649316 -6.365199 3 0.21 2.84e-05 2.97e-06 0.36 8.55e-05 6.28e-06 0.84 4.54e-04 1.12e-05 0.76 7.95e-04 2.32e-05 0.88 1.25e-03 2.81e-05 35
83.948524 -6.360019 3 0.72 7.20e-05 2.06e-06 0.78 1.27e-04 3.22e-06 0.91 3.22e-04 5.94e-06 0.55 5.13e-04 2.17e-05 0.08 2.64e-04 3.32e-05 44
85.537144 -6.358291 4 1.42 5.75e-04 3.32e-06 1.26 1.31e-03 1.10e-05 1.30 1.77e-03 1.35e-05 -0.40 8.70e-05 3.34e-05 0.63 1.03e-03 3.69e-05 43
84.236154 -6.340576 3 0.77 1.24e-04 3.45e-06 0.78 3.53e-04 9.68e-06 0.61 7.65e-04 3.08e-05 0.43 7.40e-04 4.50e-05 0.45 1.10e-03 6.41e-05 37
83.698578 -6.32781 4 0.32 3.20e-05 2.26e-06 0.74 2.23e-04 5.97e-06 0.91 6.02e-04 1.10e-05 0.88 1.36e-03 2.61e-05 0.84 2.65e-03 5.61e-05 46
76.708739 -6.318868 3 -0.13 2.49e-06 4.91e-07 0.26 1.11e-05 8.86e-07 0.85 7.64e-05 1.59e-06 0.92 2.50e-04 4.34e-06 0.72 2.66e-04 7.38e-06 47
83.387566 -6.310437 5 1.40 4.70e-04 2.98e-06 0.89 3.92e-04 8.08e-06 1.31 1.39e-03 1.09e-05 1.29 2.97e-03 2.41e-05 1.20 2.25e-03 2.26e-05 39
83.820222 -6.304411 3 -0.17 1.21e-05 2.75e-06 1.15 4.80e-04 5.28e-06 1.01 1.07e-03 1.62e-05 0.94 1.76e-03 3.14e-05 -0.30 2.22e-04 6.81e-05 42
83.872734 -6.274067 4 0.71 3.22e-05 9.09e-07 0.78 1.36e-04 3.23e-06 1.01 6.12e-04 8.63e-06 0.94 1.03e-03 1.71e-05 0.19 3.34e-04 3.14e-05 48
84.004595 -6.258735 5 1.04 3.22e-04 4.12e-06 0.89 6.51e-04 1.18e-05 0.66 7.50e-04 2.28e-05 0.70 9.83e-04 2.76e-05 0.60 1.42e-03 4.94e-05 51
76.798211 -6.252738 5 1.19 1.52e-04 1.43e-06 1.20 6.22e-04 5.77e-06 1.33 1.16e-03 7.93e-06 1.36 2.75e-03 1.75e-05 1.31 3.79e-03 2.76e-05 46
84.027734 -6.240539 4 0.91 4.44e-04 9.11e-06 0.92 1.18e-03 2.35e-05 0.46 1.72e-03 9.92e-05 1.14 5.48e-03 6.67e-05 0.89 3.40e-03 7.31e-05 36
83.866302 -6.237518 5 1.09 2.57e-04 2.83e-06 1.15 4.33e-04 4.18e-06 1.27 1.30e-03 9.58e-06 1.08 1.45e-03 1.65e-05 1.23 2.41e-03 1.95e-05 54
81.160436 -6.190207 3 0.13 6.96e-05 8.05e-06 0.27 1.95e-04 1.63e-05 0.68 1.11e-03 3.65e-05 0.76 1.32e-03 3.54e-05 0.80 1.65e-03 4.11e-05 41
84.169114 -6.175911 5 0.89 5.15e-05 9.16e-07 0.71 1.05e-04 2.84e-06 0.74 1.99e-04 4.99e-06 1.21 8.70e-04 7.38e-06 1.08 1.40e-03 1.62e-05 53
76.8757 -6.171072 3 0.88 1.01e-04 2.54e-06 0.46 1.64e-04 1.07e-05 0.31 1.98e-04 1.83e-05 1.18 5.16e-03 6.48e-05 1.28 9.50e-03 9.32e-05 28
78.766266 -6.170121 3 0.83 8.64e-04 2.30e-05 0.69 1.65e-03 5.97e-05 0.40 1.23e-03 8.77e-05 0.33 7.42e-04 6.31e-05 1.06 2.81e-03 4.37e-05 31
82.879379 -6.144907 3 0.96 1.17e-04 1.96e-06 0.69 1.15e-04 3.62e-06 0.33 8.27e-05 5.96e-06 0.76 4.84e-04 1.29e-05 0.50 5.02e-04 2.40e-05 43
83.356394 -6.109572 4 0.77 4.51e-05 1.00e-06 0.83 1.07e-04 2.07e-06 0.54 1.36e-04 5.12e-06 1.01 7.36e-04 9.48e-06 1.13 1.44e-03 1.41e-05 57
83.650605 -6.092971 4 1.40 8.10e-04 4.92e-06 1.56 1.93e-03 8.03e-06 1.31 1.87e-03 1.40e-05 0.52 7.11e-04 3.28e-05 0.90 1.97e-03 3.81e-05 43
83.439082 -6.073718 5 0.62 1.27e-04 5.61e-06 0.89 7.13e-04 1.71e-05 0.80 1.18e-03 3.46e-05 0.93 3.45e-03 7.56e-05 0.95 3.98e-03 8.21e-05 29
84.000904 -6.058199 3 0.58 6.95e-05 2.53e-06 0.74 4.04e-04 1.04e-05 0.67 8.31e-04 2.48e-05 0.84 2.23e-03 4.51e-05 0.39 1.32e-03 7.52e-05 51
82.154193 -6.054177 4 0.60 1.03e-04 3.51e-06 0.28 1.60e-04 1.16e-05 0.90 6.29e-04 1.08e-05 0.84 9.30e-04 1.82e-05 0.76 1.03e-03 2.43e-05 54
83.504541 -6.040786 4 0.95 4.81e-04 9.23e-06 1.09 1.47e-03 2.07e-05 0.64 1.58e-03 6.24e-05 0.72 1.87e-03 6.14e-05 0.55 1.72e-03 8.34e-05 34
83.368729 -6.035051 3 0.44 4.62e-05 2.82e-06 -0.42 2.06e-05 9.23e-06 0.91 4.74e-04 9.78e-06 0.87 1.51e-03 3.44e-05 0.86 1.72e-03 4.02e-05 35
83.852016 -6.029535 3 0.72 5.05e-05 1.69e-06 0.69 8.97e-05 3.18e-06 0.61 1.73e-04 7.43e-06 -0.04 1.07e-04 2.04e-05 0.16 2.52e-04 3.00e-05 33
89.753415 -6.028681 4 0.61 4.06e-04 1.72e-05 0.19 4.05e-04 4.53e-05 0.74 1.21e-03 3.80e-05 0.65 1.00e-03 3.89e-05 0.64 1.42e-03 5.53e-05 34
81.303572 -5.986922 3 0.43 5.93e-05 2.94e-06 0.33 9.38e-05 5.96e-06 0.91 5.07e-04 8.43e-06 0.90 9.61e-04 1.63e-05 0.82 1.15e-03 2.33e-05 55
83.194755 -5.967235 3 0.98 1.79e-04 3.21e-06 1.18 5.99e-04 6.85e-06 0.30 1.90e-04 1.63e-05 0.82 1.05e-03 2.69e-05 0.33 5.88e-04 4.68e-05 34
84.140356 -5.964883 4 1.00 1.31e-04 1.91e-06 0.34 9.31e-05 6.22e-06 0.84 5.28e-04 1.11e-05 0.91 1.10e-03 1.95e-05 0.73 1.29e-03 3.46e-05 47
89.031639 -5.944435 3 0.71 4.30e-04 1.55e-05 0.80 1.29e-03 3.69e-05 0.64 1.76e-03 7.36e-05 -0.47 1.46e-04 7.94e-05 -0.17 2.96e-04 8.03e-05 30
81.891699 -5.943858 3 0.50 1.86e-04 7.92e-06 0.30 2.57e-04 1.74e-05 0.60 4.69e-04 1.60e-05 1.01 1.25e-03 1.68e-05 0.86 1.16e-03 2.16e-05 54
84.15069 -5.924681 4 0.62 1.34e-04 5.73e-06 0.64 6.64e-04 2.74e-05 0.96 2.84e-03 5.61e-05 0.83 1.79e-03 4.73e-05 0.21 7.95e-04 8.83e-05 31
83.548336 -5.922763 4 0.72 9.62e-05 2.75e-06 0.65 1.71e-04 5.82e-06 0.62 4.57e-04 1.64e-05 0.63 8.47e-04 3.00e-05 0.46 9.07e-04 4.70e-05 44
81.144508 -5.920229 5 1.03 2.45e-04 3.16e-06 1.20 8.42e-04 7.31e-06 1.38 1.17e-03 6.75e-06 1.13 1.82e-03 1.86e-05 0.93 1.64e-03 2.65e-05 52
83.74307 -5.908014 4 0.95 4.67e-04 7.58e-06 0.89 7.21e-04 1.34e-05 0.86 8.90e-04 1.79e-05 0.69 1.12e-03 3.29e-05 0.56 1.02e-03 4.08e-05 48
83.950564 -5.899267 5 1.19 1.28e-04 1.19e-06 1.20 2.81e-04 2.56e-06 1.59 1.54e-03 5.68e-06 1.42 1.98e-03 1.08e-05 1.11 1.89e-03 2.10e-05 48
83.814703 -5.887829 5 0.76 5.95e-05 1.57e-06 0.83 1.34e-04 3.05e-06 1.29 3.92e-04 3.09e-06 1.19 8.13e-04 8.07e-06 1.14 1.21e-03 1.34e-05 43
83.878336 -5.864158 3 0.77 4.85e-05 1.40e-06 -0.51 3.69e-06 2.03e-06 0.85 6.44e-05 1.53e-06 0.63 1.34e-04 5.31e-06 0.60 2.54e-04 1.09e-05 35
83.824881 -5.827104 4 1.50 6.04e-04 3.24e-06 -0.19 8.01e-05 2.09e-05 0.81 8.54e-04 2.25e-05 0.85 1.34e-03 3.20e-05 1.05 2.80e-03 4.21e-05 35
83.982254 -5.824844 4 0.57 3.67e-05 1.47e-06 1.12 2.50e-04 2.85e-06 0.96 2.93e-04 4.76e-06 1.15 9.13e-04 9.53e-06 0.84 9.30e-04 1.99e-05 45
83.783632 -5.814976 3 -0.60 1.75e-06 1.08e-06 0.36 2.02e-05 1.38e-06 1.11 1.79e-04 2.16e-06 0.96 3.04e-04 5.25e-06 0.96 6.86e-04 1.18e-05 41
80.190394 -5.808989 3 0.85 7.20e-05 1.33e-06 0.87 1.51e-04 2.66e-06 0.55 1.34e-04 4.94e-06 0.37 2.20e-04 1.23e-05 0.66 6.09e-04 1.75e-05 59
84.082254 -5.806556 4 0.92 4.18e-05 7.01e-07 1.04 1.21e-04 1.54e-06 0.93 1.85e-04 3.02e-06 1.02 5.79e-04 7.79e-06 0.47 3.28e-04 1.55e-05 51
83.856256 -5.762471 4 0.57 7.22e-05 3.10e-06 1.34 6.52e-04 4.68e-06 0.97 5.35e-04 9.09e-06 1.43 1.36e-03 8.10e-06 1.34 1.32e-03 9.59e-06 40
83.859049 -5.752357 3 0.54 1.06e-04 4.73e-06 0.81 3.66e-04 8.83e-06 0.62 3.77e-04 1.42e-05 0.60 7.38e-04 2.87e-05 0.57 8.54e-04 3.57e-05 41
83.742803 -5.75157 3 0.11 5.06e-06 5.34e-07 0.41 2.48e-05 1.32e-06 1.24 1.17e-04 9.16e-07 1.32 5.09e-04 3.34e-06 1.16 5.78e-04 5.41e-06 54
83.746797 -5.748705 4 0.37 1.04e-05 5.95e-07 0.70 5.72e-05 1.54e-06 0.63 6.53e-05 2.06e-06 0.87 3.35e-04 6.05e-06 0.71 4.44e-04 1.15e-05 56
83.679771 -5.744452 4 0.79 1.43e-04 3.34e-06 1.18 6.78e-04 6.56e-06 1.18 9.48e-04 9.17e-06 0.66 8.44e-04 2.69e-05 0.53 9.98e-04 4.30e-05 47
83.74619 -5.741772 3 0.46 1.12e-04 6.63e-06 0.51 3.19e-04 1.68e-05 1.41 4.62e-03 3.11e-05 1.20 4.16e-03 4.48e-05 1.40 5.85e-03 3.97e-05 34
84.155542 -5.735381 4 0.65 6.86e-05 1.89e-06 0.49 1.22e-04 4.90e-06 0.92 6.30e-04 9.44e-06 0.99 1.53e-03 1.96e-05 1.03 2.64e-03 3.07e-05 65
84.620263 -5.721494 3 0.72 9.80e-05 2.98e-06 -0.42 1.10e-05 4.64e-06 -0.37 1.82e-05 6.78e-06 0.90 8.14e-04 1.66e-05 0.84 1.50e-03 3.48e-05 39
83.65654 -5.719633 3 0.63 5.26e-05 1.85e-06 0.47 1.32e-04 6.82e-06 0.74 4.30e-04 1.18e-05 0.78 1.03e-03 2.60e-05 0.41 6.88e-04 4.08e-05 44
80.194464 -5.716045 4 0.77 1.70e-04 5.48e-06 0.33 2.34e-04 2.07e-05 0.78 1.58e-03 4.95e-05 1.18 2.74e-03 3.40e-05 0.78 1.68e-03 5.31e-05 28
83.701999 -5.707812 5 0.85 3.57e-05 7.36e-07 0.99 1.44e-04 2.16e-06 1.40 2.25e-04 1.30e-06 1.43 7.05e-04 3.84e-06 1.35 1.63e-03 1.06e-05 47
84.043052 -5.707511 5 1.16 1.21e-04 1.14e-06 0.79 2.72e-04 6.00e-06 0.73 3.28e-04 8.36e-06 0.90 1.65e-03 2.83e-05 0.72 2.21e-03 5.77e-05 53
83.293855 -5.706796 3 0.67 1.18e-04 4.41e-06 0.52 2.84e-04 1.48e-05 0.19 3.14e-04 3.52e-05 0.73 1.72e-03 5.55e-05 0.80 2.53e-03 7.02e-05 33
83.822283 -5.704043 4 -1.01 3.37e-06 5.44e-06 0.96 3.53e-04 6.14e-06 0.81 3.90e-04 9.54e-06 0.81 8.83e-04 2.14e-05 0.64 1.12e-03 4.09e-05 40
83.468186 -5.697278 5 2.45 2.42e-03 1.64e-06 1.30 2.42e-03 2.32e-05 1.18 5.31e-03 6.70e-05 0.78 2.69e-03 8.61e-05 0.93 3.48e-03 7.85e-05 27
83.755569 -5.68709 4 0.40 1.35e-05 7.43e-07 1.10 1.53e-04 1.71e-06 1.44 3.20e-04 1.60e-06 1.50 8.67e-04 3.81e-06 1.42 1.06e-03 5.64e-06 52
83.816448 -5.686529 4 0.79 4.70e-05 1.11e-06 0.90 1.46e-04 2.67e-06 1.17 4.31e-04 4.19e-06 0.86 5.27e-04 1.05e-05 0.40 3.41e-04 1.96e-05 48
84.272178 -5.682601 3 0.28 7.51e-06 6.11e-07 0.48 3.80e-05 1.93e-06 0.73 1.06e-04 3.06e-06 0.92 3.20e-04 5.99e-06 0.62 4.64e-04 1.72e-05 42
83.766856 -5.68101 4 0.36 3.84e-05 2.43e-06 0.92 3.08e-04 5.37e-06 0.85 4.90e-04 1.00e-05 0.66 6.69e-04 2.11e-05 0.80 1.55e-03 3.59e-05 47
84.052127 -5.679285 5 0.92 5.33e-05 9.32e-07 1.01 9.66e-05 1.38e-06 1.08 1.54e-04 1.86e-06 0.82 3.44e-04 7.57e-06 0.66 3.79e-04 1.21e-05 47
83.648998 -5.669296 3 0.64 3.43e-05 1.29e-06 -1.36 1.82e-06 6.80e-06 0.76 2.71e-04 7.72e-06 0.90 8.76e-04 1.83e-05 0.56 5.63e-04 2.54e-05 37
84.045704 -5.663688 4 0.69 4.77e-05 1.62e-06 1.03 3.35e-04 5.17e-06 1.42 1.06e-03 6.69e-06 1.14 1.53e-03 1.83e-05 -0.15 1.44e-04 3.41e-05 36
83.197147 -5.661852 3 0.64 9.71e-05 3.67e-06 0.82 3.77e-04 9.37e-06 0.63 4.19e-04 1.63e-05 0.53 5.99e-04 2.90e-05 0.01 2.62e-04 4.22e-05 37
83.753434 -5.635546 5 1.08 3.86e-04 4.75e-06 1.00 4.45e-04 6.58e-06 1.21 1.21e-03 1.10e-05 0.90 1.62e-03 3.01e-05 0.77 1.86e-03 4.66e-05 46
83.811982 -5.634868 4 0.05 2.29e-05 3.11e-06 0.67 1.80e-04 5.90e-06 1.12 5.26e-04 6.03e-06 1.54 1.80e-03 7.97e-06 1.44 2.03e-03 1.11e-05 43
83.047532 -5.628903 5 0.72 2.55e-05 6.46e-07 0.74 5.39e-05 1.31e-06 1.44 2.37e-04 1.14e-06 1.28 7.38e-04 5.15e-06 1.05 8.78e-04 1.03e-05 57
83.948537 -5.627448 4 0.06 1.38e-05 2.07e-06 1.66 1.38e-04 5.14e-07 1.11 3.82e-04 5.08e-06 1.14 1.02e-03 1.26e-05 1.06 1.48e-03 2.19e-05 34
84.061072 -5.626387 3 0.83 2.58e-04 5.98e-06 0.85 6.61e-04 1.46e-05 0.74 7.77e-04 2.23e-05 0.60 1.19e-03 4.66e-05 0.16 5.73e-04 6.18e-05 41
79.570213 -5.625003 5 1.39 6.42e-04 3.93e-06 1.08 9.93e-04 1.22e-05 1.00 1.33e-03 2.00e-05 0.95 2.29e-03 3.83e-05 0.86 2.36e-03 4.85e-05 45
83.615306 -5.622009 3 -0.06 3.95e-06 7.04e-07 0.46 1.53e-05 8.24e-07 1.17 9.51e-05 9.95e-07 0.99 1.98e-04 3.15e-06 1.04 3.81e-04 5.42e-06 41
83.784251 -5.617992 4 0.33 4.99e-05 3.57e-06 0.99 7.41e-04 1.18e-05 0.96 1.05e-03 1.78e-05 1.01 2.29e-03 3.48e-05 0.84 1.75e-03 3.91e-05 42
83.771105 -5.612174 4 -0.47 2.94e-06 1.32e-06 0.80 1.24e-04 2.96e-06 0.69 1.73e-04 5.36e-06 1.25 1.31e-03 1.11e-05 0.95 1.19e-03 2.03e-05 44
84.038655 -5.610785 5 0.65 7.77e-05 2.57e-06 0.84 2.24e-04 4.89e-06 1.22 7.64e-04 6.83e-06 0.85 9.87e-04 2.07e-05 1.16 2.35e-03 2.42e-05 45
83.456418 -5.60579 4 0.13 3.00e-05 3.87e-06 2.03 1.65e-03 2.65e-06 1.38 1.37e-03 1.00e-05 1.29 1.97e-03 1.75e-05 0.97 2.30e-03 4.32e-05 33
83.533217 -5.604747 4 0.90 4.77e-05 9.70e-07 0.97 8.60e-05 1.50e-06 0.93 2.69e-04 5.11e-06 0.86 5.44e-04 1.21e-05 0.52 6.17e-04 3.02e-05 38
83.731471 -5.601711 3 -0.21 3.50e-06 9.28e-07 0.41 3.26e-05 2.06e-06 1.17 2.63e-04 2.89e-06 0.82 4.08e-04 1.00e-05 0.87 7.00e-04 1.53e-05 38
83.556314 -5.594068 5 1.45 5.37e-05 3.34e-07 1.11 1.63e-04 2.18e-06 1.17 3.36e-04 3.92e-06 0.97 5.27e-04 9.90e-06 0.78 4.90e-04 1.42e-05 33
83.842842 -5.59075 3 -0.77 2.54e-06 2.54e-06 1.33 3.38e-04 2.69e-06 0.86 4.02e-04 9.45e-06 0.67 6.08e-04 2.20e-05 -0.10 1.57e-04 3.29e-05 35
83.824808 -5.587704 3 -0.50 4.47e-06 2.14e-06 0.54 5.77e-05 2.49e-06 1.38 5.43e-04 3.43e-06 1.17 8.38e-04 8.59e-06 0.80 7.45e-04 1.79e-05 44
83.80658 -5.585563 3 -0.34 4.11e-06 1.38e-06 0.52 5.68e-05 2.66e-06 1.14 1.51e-04 1.69e-06 1.09 4.09e-04 5.08e-06 1.00 7.35e-04 1.14e-05 42
83.063055 -5.583449 3 0.49 9.78e-05 6.02e-06 1.11 9.25e-04 1.36e-05 0.93 2.25e-03 5.01e-05 0.27 7.29e-04 7.48e-05 0.63 1.63e-03 7.21e-05 28
83.840095 -5.582869 3 -0.96 3.70e-06 6.10e-06 1.52 1.25e-03 6.74e-06 0.72 7.00e-04 2.38e-05 0.62 1.02e-03 4.41e-05 0.23 4.32e-04 4.57e-05 31
83.876749 -5.57738 3 -0.66 3.80e-06 2.94e-06 1.46 1.11e-04 6.49e-07 0.78 4.68e-04 1.31e-05 0.69 6.63e-04 2.29e-05 0.27 3.97e-04 3.60e-05 35
84.246573 -5.573733 3 0.56 6.68e-05 2.69e-06 0.60 2.53e-04 9.29e-06 0.26 2.50e-04 2.04e-05 0.62 8.96e-04 3.18e-05 0.64 1.46e-03 4.98e-05 46
84.029352 -5.571742 5 1.15 1.73e-04 1.79e-06 1.05 2.23e-04 2.91e-06 1.38 5.65e-04 3.44e-06 0.78 5.25e-04 1.26e-05 0.79 9.97e-04 2.34e-05 47
83.804333 -5.567663 3 -0.25 4.58e-06 1.50e-06 -0.72 3.28e-06 3.11e-06 1.19 2.41e-04 2.84e-06 0.90 4.06e-04 9.42e-06 0.71 5.00e-04 1.78e-05 30
83.856127 -5.567463 4 -0.59 3.55e-06 2.43e-06 2.04 3.37e-04 5.48e-07 1.00 7.20e-04 1.28e-05 1.19 1.23e-03 1.41e-05 1.14 1.61e-03 2.07e-05 32
84.358412 -5.567039 4 1.41 7.70e-04 5.48e-06 1.28 1.66e-03 1.60e-05 0.53 9.77e-04 5.30e-05 0.98 3.16e-03 6.00e-05 0.69 1.78e-03 6.71e-05 30
83.810188 -5.555296 3 -0.04 1.06e-05 1.94e-06 -1.12 1.81e-06 3.97e-06 1.32 2.61e-04 2.06e-06 1.28 6.21e-04 5.49e-06 1.03 8.51e-04 1.33e-05 36
88.441511 -5.554742 3 0.10 8.12e-05 9.69e-06 -0.07 1.47e-04 2.57e-05 0.92 1.58e-03 2.86e-05 1.19 3.04e-03 2.94e-05 0.86 1.92e-03 3.99e-05 44
83.810193 -5.546246 3 -0.25 5.66e-06 1.62e-06 -0.95 2.52e-06 3.56e-06 0.90 1.21e-04 2.43e-06 0.87 3.29e-04 7.14e-06 0.94 7.42e-04 1.37e-05 39
83.565284 -5.540045 4 -0.71 3.51e-06 3.41e-06 1.21 4.14e-04 4.88e-06 1.10 6.54e-04 9.82e-06 1.07 1.10e-03 1.76e-05 0.92 1.08e-03 2.44e-05 28
83.950685 -5.532126 4 1.58 2.50e-03 1.01e-05 0.52 4.91e-04 2.27e-05 0.86 7.82e-04 1.68e-05 0.72 9.66e-04 2.87e-05 1.61 7.91e-03 2.99e-05 42
83.998568 -5.495439 4 0.98 2.00e-04 4.37e-06 0.67 4.29e-04 1.89e-05 0.97 9.56e-04 2.13e-05 1.01 2.67e-03 5.41e-05 0.44 1.45e-03 1.09e-04 23
83.977615 -5.4521 3 -0.35 1.97e-05 7.72e-06 0.55 5.49e-04 2.67e-05 0.72 6.78e-04 2.27e-05 0.74 1.05e-03 3.35e-05 0.78 1.81e-03 5.20e-05 33
83.976392 -5.44569 3 0.34 1.33e-04 1.26e-05 0.62 9.98e-04 5.02e-05 -0.78 6.29e-05 7.82e-05 1.04 2.67e-03 5.11e-05 0.64 1.80e-03 8.62e-05 23
83.48134 -5.432664 3 0.57 2.69e-05 1.09e-06 -0.56 4.66e-06 2.51e-06 1.43 3.03e-04 1.67e-06 1.30 5.69e-04 4.22e-06 1.32 1.14e-03 8.17e-06 45
84.060792 -5.430509 3 1.05 4.87e-04 7.89e-06 0.88 1.09e-03 2.60e-05 -0.25 2.45e-04 7.87e-05 0.46 8.68e-04 5.40e-05 0.60 1.24e-03 5.59e-05 31
84.11749 -5.40489 3 0.85 1.19e-04 3.12e-06 0.54 1.14e-04 6.14e-06 1.14 6.90e-04 9.27e-06 0.70 5.97e-04 2.21e-05 0.02 1.69e-04 2.98e-05 29
83.444525 -5.390448 3 0.30 2.20e-05 1.65e-06 -0.10 2.03e-05 3.87e-06 0.89 1.13e-04 2.19e-06 0.95 2.69e-04 4.58e-06 0.94 3.40e-04 5.94e-06 44
83.990487 -5.385908 3 0.26 4.04e-05 4.10e-06 0.29 1.66e-04 1.54e-05 1.27 1.76e-03 1.72e-05 0.94 1.40e-03 2.96e-05 0.91 1.71e-03 3.82e-05 30
83.524817 -5.378776 4 0.36 1.77e-05 1.14e-06 0.68 1.37e-04 4.15e-06 0.73 1.60e-04 4.35e-06 0.69 4.11e-04 1.22e-05 0.63 6.32e-04 2.18e-05 47
84.607443 -5.369712 3 0.38 3.68e-05 2.40e-06 1.17 5.35e-04 5.69e-06 1.06 1.04e-03 1.43e-05 0.47 4.90e-04 2.64e-05 0.75 1.20e-03 3.38e-05 40
84.118285 -5.361712 3 0.04 1.17e-05 1.72e-06 0.37 6.41e-05 4.38e-06 1.21 7.23e-04 7.08e-06 1.11 1.10e-03 1.37e-05 0.62 7.74e-04 2.98e-05 39
75.993902 -5.359084 4 0.44 5.86e-05 3.00e-06 0.68 2.57e-04 7.59e-06 0.88 4.19e-04 7.77e-06 0.96 9.20e-04 1.44e-05 1.05 1.41e-03 1.79e-05 50
84.088756 -5.337272 3 0.60 6.16e-05 2.69e-06 -0.64 1.32e-05 1.00e-05 1.17 1.34e-03 1.57e-05 0.75 7.19e-04 2.22e-05 0.41 4.60e-04 3.11e-05 33
83.957815 -5.308583 5 0.78 6.83e-05 2.48e-06 1.33 4.86e-04 4.94e-06 1.22 5.46e-04 7.12e-06 0.92 5.51e-04 1.46e-05 0.68 6.06e-04 2.74e-05 21
84.133884 -5.287094 5 0.84 1.53e-04 4.03e-06 1.33 1.14e-03 9.68e-06 0.99 1.92e-03 3.57e-05 0.91 2.31e-03 5.24e-05 0.97 3.01e-03 5.82e-05 30
81.811201 -5.275039 3 0.79 1.07e-04 2.55e-06 1.11 4.26e-04 4.83e-06 0.84 3.34e-04 7.04e-06 0.04 1.23e-04 1.63e-05 0.47 5.57e-04 2.77e-05 47
83.942684 -5.261066 4 0.44 1.67e-05 1.08e-06 1.23 2.73e-04 2.88e-06 1.17 4.32e-04 5.22e-06 1.16 6.94e-04 8.70e-06 0.95 1.45e-03 2.94e-05 31
84.082317 -5.244075 3 0.51 9.26e-05 4.72e-06 1.02 7.59e-04 1.22e-05 -0.65 1.53e-05 1.15e-05 1.45 4.63e-03 2.71e-05 1.35 5.17e-03 3.83e-05 36
83.909225 -5.238618 5 1.39 8.21e-04 7.88e-06 1.32 1.60e-03 1.79e-05 1.15 3.64e-03 6.07e-05 1.06 3.75e-03 7.73e-05 0.77 2.80e-03 1.12e-04 18
83.393483 -5.238262 5 1.06 1.53e-04 1.89e-06 1.05 3.22e-04 4.08e-06 0.85 4.97e-04 1.01e-05 0.84 1.05e-03 2.17e-05 0.72 1.15e-03 3.10e-05 49
83.078106 -5.227494 4 1.08 1.14e-04 1.36e-06 1.06 1.70e-04 2.12e-06 0.63 1.23e-04 4.14e-06 0.72 3.85e-04 1.05e-05 0.35 2.24e-04 1.44e-05 49
83.827171 -5.22732 3 -0.54 4.17e-06 2.82e-06 0.84 2.85e-04 8.10e-06 0.57 4.54e-04 2.38e-05 0.67 1.39e-03 5.87e-05 1.21 4.89e-03 5.84e-05 26
83.450923 -5.223948 4 0.34 2.16e-05 1.36e-06 1.70 5.69e-04 1.55e-06 0.67 2.30e-04 6.80e-06 1.08 9.72e-04 1.12e-05 1.13 1.51e-03 1.53e-05 53
83.825949 -5.218559 3 -0.36 5.30e-06 2.21e-06 0.24 6.77e-05 7.09e-06 0.87 4.17e-04 1.03e-05 1.18 1.92e-03 2.30e-05 0.80 2.03e-03 5.95e-05 30
75.395297 -5.216986 5 0.64 5.95e-04 2.02e-05 0.83 1.28e-03 2.81e-05 0.78 1.41e-03 3.49e-05 1.02 2.32e-03 3.31e-05 0.73 1.42e-03 3.96e-05 45
83.969835 -5.216391 3 1.34 6.32e-04 6.59e-06 1.01 1.33e-03 2.98e-05 0.09 3.03e-04 5.61e-05 0.32 3.54e-04 3.90e-05 1.38 3.75e-03 3.61e-05 19
83.237104 -5.213249 5 1.18 2.07e-04 2.05e-06 0.95 3.83e-04 6.44e-06 0.96 6.35e-04 1.05e-05 1.08 1.81e-03 2.25e-05 0.66 8.34e-04 2.75e-05 44
84.38947 -5.2104 4 0.79 3.26e-04 9.91e-06 0.63 7.01e-04 3.11e-05 0.31 8.88e-04 8.29e-05 0.80 2.68e-03 8.02e-05 0.76 3.60e-03 1.19e-04 28
84.166892 -5.206429 4 0.28 2.76e-05 2.16e-06 0.97 3.24e-04 5.12e-06 1.16 8.71e-04 8.88e-06 1.14 1.43e-03 1.53e-05 1.18 2.81e-03 2.74e-05 46
83.71775 -5.20089 4 0.93 1.41e-04 2.64e-06 0.73 1.34e-04 3.93e-06 1.27 1.03e-03 8.68e-06 0.49 3.86e-04 1.99e-05 0.69 1.07e-03 3.47e-05 40
83.884074 -5.199441 3 -0.03 8.77e-06 1.90e-06 0.74 8.25e-05 3.07e-06 0.60 1.91e-04 9.89e-06 0.79 5.03e-04 1.66e-05 0.97 1.40e-03 3.03e-05 24
83.387703 -5.198751 3 0.96 1.61e-04 2.67e-06 -1.30 3.55e-06 1.07e-05 1.02 6.88e-04 9.81e-06 0.95 9.91e-04 1.67e-05 0.27 2.92e-04 2.37e-05 44
83.742473 -5.198245 3 -0.12 8.30e-06 2.04e-06 0.24 3.03e-05 3.22e-06 1.12 6.86e-04 9.70e-06 0.62 5.61e-04 2.47e-05 0.82 1.26e-03 3.54e-05 29
83.401819 -5.198163 3 1.01 3.17e-04 5.17e-06 1.76 1.86e-03 5.41e-06 1.41 3.70e-03 2.40e-05 -0.14 2.05e-04 4.69e-05 -0.21 1.98e-04 5.30e-05 36
83.867357 -5.193767 4 -0.18 5.49e-06 1.42e-06 0.79 6.68e-05 1.86e-06 1.37 1.20e-04 8.87e-07 1.52 4.19e-04 2.17e-06 0.68 1.08e-04 3.83e-06 34
83.852496 -5.191576 3 -0.70 1.62e-06 1.43e-06 0.37 3.67e-05 2.71e-06 1.07 3.98e-04 5.84e-06 0.69 4.61e-04 1.65e-05 0.73 8.89e-04 2.91e-05 33
83.781375 -5.18737 5 0.69 3.83e-05 1.39e-06 1.26 2.97e-04 2.86e-06 1.39 9.48e-04 6.81e-06 0.68 7.63e-04 2.82e-05 0.71 1.02e-03 3.55e-05 32
83.688291 -5.179904 5 1.17 2.01e-04 2.17e-06 0.69 1.94e-04 6.29e-06 0.98 7.20e-04 1.20e-05 0.73 9.36e-04 2.75e-05 0.91 2.06e-03 4.05e-05 40
83.839905 -5.163816 3 0.68 3.76e-05 1.69e-06 0.91 1.28e-04 3.36e-06 0.79 3.34e-04 1.16e-05 0.13 1.47e-04 2.30e-05 -0.11 1.22e-04 3.31e-05 22
83.843361 -5.134774 3 0.33 1.55e-05 1.37e-06 1.46 7.12e-04 4.70e-06 1.18 2.12e-03 2.67e-05 0.40 7.95e-04 6.04e-05 0.70 1.98e-03 7.51e-05 28
84.23837 -5.101366 4 0.93 1.99e-04 3.36e-06 0.33 1.65e-04 1.11e-05 0.86 9.29e-04 1.85e-05 1.33 3.49e-03 2.35e-05 0.82 2.07e-03 4.50e-05 48
83.93148 -5.094851 5 0.74 4.73e-04 1.73e-05 0.73 5.42e-04 2.02e-05 1.26 5.13e-03 5.63e-05 0.99 3.15e-03 6.42e-05 1.00 2.70e-03 5.38e-05 25
83.699786 -5.081948 3 0.30 8.31e-05 6.55e-06 0.77 5.18e-04 1.37e-05 0.79 1.05e-03 2.64e-05 0.58 1.03e-03 4.25e-05 0.86 2.10e-03 4.57e-05 41
83.902401 -5.077585 3 -0.24 1.14e-05 3.45e-06 0.60 1.88e-04 8.24e-06 1.26 1.66e-03 1.57e-05 1.49 3.21e-03 1.79e-05 1.19 2.77e-03 3.11e-05 33
83.570311 -5.07252 4 1.08 1.62e-04 2.38e-06 1.50 1.10e-03 6.07e-06 -1.52 2.59e-06 1.51e-05 1.41 3.42e-03 2.33e-05 1.40 5.08e-03 3.59e-05 32
83.902855 -5.070696 3 0.81 2.03e-04 5.78e-06 0.48 2.03e-04 1.24e-05 -0.19 1.43e-04 4.15e-05 0.71 1.34e-03 4.83e-05 0.63 1.57e-03 6.82e-05 29
84.206916 -5.069279 4 1.14 2.69e-04 3.07e-06 0.74 2.42e-04 6.86e-06 1.02 8.33e-04 1.25e-05 0.74 1.24e-03 3.53e-05 0.43 7.74e-04 4.48e-05 41
83.721019 -5.057534 3 0.88 3.98e-04 8.59e-06 0.85 6.52e-04 1.51e-05 0.19 5.18e-04 5.55e-05 0.61 1.48e-03 5.95e-05 0.08 4.03e-04 5.57e-05 37
83.951599 -5.024664 3 0.50 1.67e-04 8.56e-06 1.10 8.64e-04 1.12e-05 0.94 1.20e-03 2.24e-05 0.78 1.17e-03 3.17e-05 0.40 6.98e-04 4.46e-05 38
84.530294 -5.021738 3 0.80 2.22e-04 6.45e-06 0.85 6.21e-04 1.61e-05 0.14 2.33e-04 3.07e-05 0.72 1.53e-03 5.36e-05 -0.07 3.80e-04 8.25e-05 30
83.711339 -4.976894 3 -1.54 3.79e-07 2.23e-06 1.01 2.12e-04 3.57e-06 0.84 4.89e-04 1.21e-05 0.43 3.81e-04 2.45e-05 0.84 1.48e-03 3.72e-05 34
83.769204 -4.974718 5 0.96 4.20e-05 7.14e-07 1.40 2.26e-04 1.42e-06 0.93 2.91e-04 5.38e-06 1.54 1.17e-03 5.28e-06 1.34 1.09e-03 7.80e-06 41
83.963259 -4.941023 4 -0.23 3.01e-06 7.90e-07 1.16 1.27e-04 1.36e-06 1.23 2.45e-04 2.20e-06 1.15 3.97e-04 4.37e-06 1.16 7.37e-04 7.83e-06 42
83.860786 -4.935198 3 1.13 4.63e-04 6.00e-06 0.43 2.24e-04 1.46e-05 0.23 3.99e-04 4.19e-05 0.72 1.51e-03 5.10e-05 0.60 1.67e-03 7.32e-05 32
83.809946 -4.922946 3 0.59 5.06e-05 1.97e-06 0.61 1.07e-04 4.02e-06 0.42 1.56e-04 9.13e-06 0.67 6.57e-04 2.12e-05 0.75 8.00e-04 2.18e-05 43
83.826609 -4.889859 4 0.56 2.84e-05 1.11e-06 1.06 1.46e-04 1.81e-06 0.88 2.24e-04 4.19e-06 0.93 5.33e-04 8.87e-06 0.98 1.11e-03 1.65e-05 50
83.448774 -4.869026 5 0.88 1.88e-04 3.58e-06 0.93 3.52e-04 6.02e-06 0.96 9.47e-04 1.50e-05 1.08 2.74e-03 3.30e-05 0.87 2.97e-03 5.84e-05 48
83.624111 -4.863253 5 0.64 3.07e-05 1.16e-06 1.38 2.88e-04 1.99e-06 1.18 3.42e-04 3.75e-06 1.17 6.41e-04 7.08e-06 1.30 1.32e-03 1.08e-05 37
83.856297 -4.855718 4 1.06 4.65e-04 6.36e-06 0.70 4.01e-04 1.26e-05 1.10 7.73e-04 9.77e-06 0.59 6.94e-04 2.83e-05 0.77 1.30e-03 3.50e-05 40
83.550883 -4.835354 5 1.20 1.50e-04 1.33e-06 1.25 1.41e-04 1.10e-06 0.94 1.78e-04 2.86e-06 1.03 3.61e-04 4.71e-06 0.86 4.65e-04 9.00e-06 51
83.625245 -4.830739 4 1.18 5.51e-04 6.84e-06 0.98 8.32e-04 1.61e-05 0.35 6.35e-04 5.21e-05 0.77 1.62e-03 5.12e-05 0.61 1.67e-03 7.58e-05 29
83.257298 -4.821795 4 1.04 2.41e-04 3.67e-06 0.92 3.94e-04 7.89e-06 0.59 1.40e-04 6.02e-06 1.18 1.46e-03 1.60e-05 1.02 1.01e-03 1.62e-05 36
83.774383 -4.81201 3 0.87 2.95e-04 6.79e-06 1.06 8.35e-04 1.25e-05 1.33 1.87e-03 1.50e-05 0.10 4.11e-04 5.58e-05 0.07 3.83e-04 5.55e-05 34
83.463955 -4.806168 3 0.81 1.37e-04 3.36e-06 0.62 2.45e-04 9.22e-06 0.67 4.79e-04 1.62e-05 0.48 5.95e-04 3.12e-05 0.49 6.49e-04 3.29e-05 40
83.571048 -4.801028 4 -0.67 1.43e-06 1.02e-06 0.88 3.25e-05 6.54e-07 1.31 1.73e-04 1.28e-06 1.50 5.45e-04 2.63e-06 1.18 7.65e-04 7.65e-06 43
83.482508 -4.797142 5 1.31 1.89e-04 1.27e-06 1.30 3.90e-04 2.70e-06 0.67 2.47e-04 7.31e-06 1.04 8.84e-04 1.10e-05 1.13 2.02e-03 2.04e-05 53
87.604582 -4.78756 3 0.79 9.28e-04 2.37e-05 0.57 5.33e-04 2.22e-05 0.48 4.40e-04 2.28e-05 0.84 1.36e-03 3.06e-05 0.62 1.02e-03 3.78e-05 41
83.893773 -4.781905 3 1.06 1.67e-04 2.37e-06 1.13 2.20e-04 2.65e-06 0.49 1.74e-04 9.19e-06 0.48 4.73e-04 2.56e-05 0.70 9.10e-04 2.93e-05 38
83.786222 -4.781218 3 0.84 8.06e-05 1.95e-06 0.12 2.84e-05 3.56e-06 0.41 1.49e-04 9.76e-06 0.80 3.16e-04 8.32e-06 0.90 6.47e-04 1.36e-05 36
83.845177 -4.778177 4 0.76 5.54e-05 1.51e-06 2.09 6.01e-04 7.75e-07 0.76 3.14e-04 8.69e-06 0.20 1.93e-04 1.93e-05 0.64 6.24e-04 2.28e-05 40
83.890392 -4.77327 4 0.75 1.52e-04 3.93e-06 0.95 5.49e-04 9.03e-06 0.58 6.07e-04 2.32e-05 0.63 8.93e-04 3.05e-05 0.63 1.13e-03 3.87e-05 47
83.819718 -4.762359 3 1.55 2.36e-03 1.39e-05 1.28 2.07e-03 2.25e-05 0.50 7.95e-04 5.21e-05 -0.77 8.08e-05 1.00e-04 0.77 2.34e-03 8.24e-05 23
83.623112 -4.75075 5 1.36 2.25e-04 1.52e-06 1.34 6.21e-04 4.39e-06 1.39 1.36e-03 8.66e-06 1.25 2.08e-03 1.84e-05 1.10 2.00e-03 2.46e-05 41
83.392737 -4.72939 4 1.11 4.29e-04 5.60e-06 1.03 1.11e-03 1.73e-05 0.12 4.83e-04 6.26e-05 1.06 4.36e-03 6.42e-05 1.10 4.42e-03 6.00e-05 35
83.807098 -4.716305 3 0.76 2.03e-04 6.14e-06 0.83 6.02e-04 1.54e-05 0.78 1.04e-03 3.04e-05 0.51 1.02e-03 5.54e-05 0.36 1.01e-03 7.63e-05 33
83.595778 -4.694241 3 0.23 7.34e-05 7.98e-06 0.91 5.01e-04 1.15e-05 -1.04 2.56e-05 5.26e-05 1.03 3.18e-03 5.48e-05 0.76 1.80e-03 5.78e-05 29
83.834141 -4.692861 4 0.80 5.96e-05 1.49e-06 0.87 1.33e-04 2.87e-06 0.89 3.90e-04 7.89e-06 0.60 3.55e-04 1.40e-05 0.44 4.22e-04 2.43e-05 40
84.03369 -4.68905 3 0.92 3.33e-04 6.66e-06 0.91 6.64e-04 1.36e-05 0.87 1.41e-03 3.15e-05 0.55 1.09e-03 5.10e-05 0.34 7.57e-04 5.80e-05 36
83.847275 -4.669524 5 1.01 6.31e-05 1.04e-06 1.21 1.33e-04 1.39e-06 1.02 2.80e-04 4.50e-06 1.09 2.95e-04 4.01e-06 1.08 4.91e-04 6.83e-06 35
84.31624 -4.630121 3 0.48 6.93e-05 3.35e-06 0.81 3.46e-04 7.98e-06 0.54 4.29e-04 1.84e-05 1.15 2.10e-03 2.18e-05 1.12 2.90e-03 3.20e-05 46
84.896847 -4.604032 3 1.15 1.52e-04 1.63e-06 0.73 1.60e-04 4.50e-06 0.89 4.70e-04 9.04e-06 0.55 4.08e-04 1.72e-05 0.60 6.68e-04 2.56e-05 44
83.627678 -4.597961 3 -0.80 2.46e-06 2.35e-06 0.76 1.55e-04 4.01e-06 0.86 4.52e-04 9.38e-06 0.62 5.48e-04 1.97e-05 0.32 3.93e-04 2.86e-05 44
83.920542 -4.577355 5 0.82 5.26e-05 1.16e-06 1.26 3.33e-04 2.70e-06 1.49 5.74e-04 2.76e-06 1.52 1.71e-03 7.61e-06 0.73 9.84e-04 2.68e-05 46
87.100368 -4.52425 3 0.81 1.71e-04 4.24e-06 0.59 2.63e-04 1.09e-05 0.85 8.94e-04 2.05e-05 0.76 1.23e-03 3.44e-05 -0.21 2.85e-04 7.43e-05 38
88.838885 -4.52281 4 1.12 7.73e-04 1.03e-05 1.16 1.52e-03 1.84e-05 0.70 5.38e-04 1.89e-05 0.94 1.22e-03 2.41e-05 0.42 6.11e-04 4.05e-05 33
84.035005 -4.48128 5 0.80 7.07e-05 2.06e-06 0.84 1.37e-04 3.70e-06 1.02 6.39e-04 1.15e-05 1.17 2.06e-03 2.57e-05 0.91 1.81e-03 4.15e-05 29
84.459318 -4.437998 5 1.13 3.47e-04 3.70e-06 0.99 4.99e-04 7.33e-06 0.76 7.65e-04 1.93e-05 0.88 1.79e-03 3.44e-05 0.84 2.05e-03 4.24e-05 48
78.810877 -4.401998 4 0.63 1.05e-04 4.38e-06 0.48 1.31e-04 7.69e-06 0.71 1.90e-04 6.48e-06 0.77 3.65e-04 1.10e-05 0.87 5.24e-04 1.24e-05 32
81.187686 -4.385296 4 0.88 8.58e-04 2.16e-05 -0.29 2.02e-04 7.62e-05 0.66 1.21e-03 5.11e-05 1.15 2.48e-03 3.36e-05 1.39 3.98e-03 3.11e-05 27
84.028762 -4.343788 5 0.64 1.29e-04 4.87e-06 1.24 6.98e-04 6.68e-06 0.80 8.11e-04 2.13e-05 0.76 1.22e-03 3.48e-05 0.62 1.34e-03 5.28e-05 37
83.848306 -4.287299 4 1.14 9.29e-04 1.20e-05 1.25 1.37e-03 1.38e-05 0.61 4.82e-04 2.11e-05 0.63 1.36e-03 5.76e-05 0.57 1.52e-03 7.35e-05 31
84.499592 -4.227838 5 0.73 1.58e-04 5.25e-06 1.39 1.61e-03 1.16e-05 0.69 1.13e-03 4.11e-05 0.62 1.81e-03 7.65e-05 0.82 2.42e-03 6.42e-05 32
82.73773 -4.215718 4 -0.05 3.70e-05 7.12e-06 0.96 9.68e-04 1.82e-05 0.61 1.46e-03 6.11e-05 0.85 2.50e-03 6.12e-05 0.94 3.11e-03 6.10e-05 34
83.23046 -4.210848 3 -0.84 7.28e-06 9.18e-06 0.65 3.05e-04 1.24e-05 0.54 5.67e-04 2.97e-05 0.73 1.41e-03 4.74e-05 0.99 2.37e-03 4.43e-05 30
81.415815 -4.183901 4 1.22 4.74e-04 4.66e-06 1.19 8.95e-04 9.37e-06 0.86 9.07e-04 2.05e-05 0.64 8.09e-04 2.98e-05 0.38 5.74e-04 3.89e-05 38
83.032097 -4.162663 4 0.88 4.47e-04 1.12e-05 0.24 3.59e-04 4.00e-05 0.87 9.77e-04 2.52e-05 1.44 2.52e-03 1.78e-05 1.45 3.10e-03 2.10e-05 27
82.677914 -4.128465 4 0.30 6.95e-05 5.23e-06 1.14 1.06e-03 1.15e-05 1.02 1.85e-03 2.62e-05 0.95 1.52e-03 2.56e-05 1.02 2.32e-03 3.29e-05 45
88.432225 -4.069465 3 0.45 6.59e-05 3.84e-06 0.80 3.18e-04 8.26e-06 0.51 2.59e-04 1.32e-05 0.79 5.93e-04 1.56e-05 0.68 6.23e-04 2.12e-05 37
83.354604 -4.058388 4 0.92 1.61e-04 3.36e-06 0.53 1.76e-04 9.08e-06 0.96 7.86e-04 1.51e-05 0.78 9.89e-04 2.89e-05 1.35 3.60e-03 2.83e-05 33
80.179871 -4.045989 3 -0.16 7.58e-06 1.85e-06 0.11 2.71e-05 3.53e-06 0.71 3.27e-04 1.08e-05 0.83 8.49e-04 2.14e-05 0.62 8.76e-04 3.53e-05 35
84.307043 -4.01686 3 0.92 2.07e-04 4.51e-06 0.81 4.53e-04 1.28e-05 0.68 7.27e-04 2.76e-05 0.25 4.22e-04 4.37e-05 0.15 4.70e-04 6.12e-05 30
77.145846 -3.951539 3 0.76 9.39e-04 2.59e-05 0.15 5.73e-04 6.51e-05 0.21 5.77e-04 5.67e-05 0.81 1.64e-03 4.05e-05 1.07 2.43e-03 3.30e-05 39
78.551992 -3.818163 3 1.34 2.03e-03 1.62e-05 0.14 2.99e-04 3.77e-05 1.04 2.03e-03 3.23e-05 0.36 5.17e-04 3.97e-05 1.03 1.73e-03 2.80e-05 33
83.200041 -3.712219 3 0.62 1.40e-04 5.27e-06 1.10 1.03e-03 1.28e-05 0.62 8.23e-04 3.14e-05 0.37 6.33e-04 4.29e-05 -0.26 2.01e-04 5.78e-05 40
80.643627 -3.633056 3 1.01 1.69e-04 2.60e-06 0.40 8.41e-05 5.31e-06 1.30 1.00e-03 7.97e-06 0.48 4.73e-04 2.45e-05 1.30 2.55e-03 2.03e-05 40
78.009744 -3.619022 4 1.30 2.35e-04 2.14e-06 1.50 4.57e-04 2.62e-06 0.93 5.55e-04 1.18e-05 -0.03 1.53e-04 2.95e-05 1.19 1.81e-03 2.10e-05 31
82.109198 -3.574575 4 -0.10 2.57e-05 4.84e-06 0.77 3.18e-04 8.06e-06 0.70 4.37e-04 1.33e-05 1.14 1.88e-03 2.03e-05 0.74 1.03e-03 2.81e-05 44
76.041163 -3.571254 3 0.42 6.37e-05 3.21e-06 -0.09 6.56e-05 1.08e-05 0.75 8.12e-04 1.95e-05 0.63 9.05e-04 2.84e-05 0.66 1.19e-03 3.45e-05 56
83.956088 -3.547728 3 0.69 4.34e-05 1.37e-06 1.20 1.92e-04 1.87e-06 0.79 2.67e-04 6.74e-06 0.18 1.90e-04 1.98e-05 0.46 5.45e-04 2.94e-05 41
78.778117 -3.534241 3 0.36 2.38e-04 1.64e-05 0.87 8.44e-04 1.82e-05 0.14 4.22e-04 4.83e-05 0.80 1.69e-03 4.27e-05 0.67 1.01e-03 3.45e-05 40
82.313961 -3.51435 4 0.48 4.71e-05 2.26e-06 1.05 3.74e-04 4.76e-06 1.34 1.50e-03 9.86e-06 1.04 9.04e-04 1.20e-05 0.87 8.67e-04 1.70e-05 48
84.483994 -3.513748 5 0.64 2.94e-04 1.03e-05 0.94 9.17e-04 1.64e-05 0.83 7.57e-04 1.74e-05 1.05 1.38e-03 1.89e-05 0.84 1.03e-03 2.27e-05 42
76.707402 -3.351007 4 1.14 7.75e-05 8.02e-07 1.01 1.47e-04 2.08e-06 1.02 3.19e-04 4.40e-06 0.65 2.77e-04 8.88e-06 0.58 4.32e-04 1.62e-05 48
76.707366 -3.32586 3 1.15 9.48e-05 1.04e-06 1.28 2.72e-04 2.19e-06 0.10 7.95e-05 9.82e-06 0.09 2.00e-04 2.51e-05 0.64 8.37e-04 2.97e-05 42
76.691879 -3.322882 5 1.25 1.06e-04 8.08e-07 1.51 4.38e-04 1.82e-06 1.17 3.11e-04 2.86e-06 1.21 1.00e-03 8.37e-06 1.53 2.97e-03 1.18e-05 55
75.478456 -3.296218 4 0.68 1.60e-04 5.99e-06 0.22 1.26e-04 1.35e-05 0.72 4.53e-04 1.54e-05 1.37 1.34e-03 1.02e-05 1.27 1.39e-03 1.35e-05 31
81.346699 -3.269957 3 0.97 2.78e-03 5.93e-05 1.17 3.62e-03 4.93e-05 1.20 4.36e-03 5.47e-05 -0.44 1.49e-04 8.16e-05 -0.08 2.56e-04 6.21e-05 25
83.551045 -3.260884 5 0.72 4.02e-04 1.28e-05 0.86 1.01e-03 2.36e-05 0.76 1.26e-03 3.67e-05 0.96 1.81e-03 3.36e-05 1.13 2.95e-03 3.73e-05 35
84.593937 -3.199065 4 1.16 3.21e-04 3.73e-06 0.74 3.67e-04 1.12e-05 0.48 5.26e-04 2.88e-05 0.85 1.45e-03 3.39e-05 0.71 1.14e-03 3.73e-05 36
76.050392 -3.152609 5 0.92 1.34e-03 3.03e-05 0.68 1.32e-03 5.27e-05 1.02 2.69e-03 4.84e-05 1.44 3.05e-03 2.10e-05 1.18 2.45e-03 3.06e-05 28
79.981632 -3.107894 3 0.05 1.15e-04 1.85e-05 -1.34 1.70e-05 6.66e-05 0.74 2.48e-03 8.06e-05 0.61 1.25e-03 5.49e-05 0.79 1.42e-03 4.15e-05 31
88.285545 -3.077092 5 0.97 3.82e-04 5.71e-06 1.24 1.30e-03 1.04e-05 1.00 1.04e-03 1.45e-05 1.00 1.66e-03 2.30e-05 0.98 2.38e-03 3.47e-05 52
84.610045 -3.056628 3 -0.05 2.18e-05 3.99e-06 0.81 4.52e-04 1.13e-05 0.64 6.03e-04 2.26e-05 -0.02 1.67e-04 2.80e-05 0.64 6.96e-04 2.56e-05 38
88.349715 -3.026978 5 0.95 3.72e-04 7.42e-06 0.94 1.19e-03 2.39e-05 0.83 1.27e-03 3.31e-05 1.01 2.60e-03 4.53e-05 1.06 3.31e-03 5.05e-05 32
78.305225 -2.999579 5 1.11 1.19e-04 1.15e-06 1.19 3.64e-04 2.97e-06 1.27 9.41e-04 6.40e-06 1.31 8.29e-04 5.13e-06 1.36 1.36e-03 7.42e-06 63
84.343953 -2.993428 3 1.06 4.14e-04 6.60e-06 1.37 1.78e-03 1.38e-05 0.57 1.25e-03 6.16e-05 0.39 1.40e-03 1.05e-04 0.73 1.93e-03 6.60e-05 30
83.642647 -2.971271 4 0.52 3.22e-05 1.36e-06 1.20 1.92e-04 1.70e-06 1.07 3.81e-04 4.57e-06 1.40 1.53e-03 8.41e-06 1.21 2.18e-03 1.90e-05 51
83.629529 -2.967316 3 0.40 1.04e-05 6.11e-07 0.96 3.80e-05 6.15e-07 0.94 1.29e-04 2.17e-06 0.84 1.46e-04 3.13e-06 0.28 9.76e-05 7.50e-06 46
83.584907 -2.963016 5 0.67 4.72e-05 1.47e-06 1.13 3.09e-04 3.28e-06 1.11 6.00e-04 6.78e-06 1.10 6.87e-04 7.80e-06 0.96 9.26e-04 1.45e-05 48
78.949091 -2.961761 5 1.04 6.89e-05 9.27e-07 1.33 2.66e-04 1.85e-06 1.46 7.45e-04 3.89e-06 1.58 1.43e-03 5.60e-06 1.41 1.62e-03 9.34e-06 45
78.441265 -2.92391 3 0.56 2.50e-04 8.81e-06 0.40 4.01e-04 2.06e-05 0.70 7.14e-04 1.81e-05 0.86 9.14e-04 1.61e-05 1.04 1.41e-03 1.63e-05 61
85.173949 -2.91482 5 0.94 7.70e-04 1.66e-05 1.08 2.43e-03 3.81e-05 0.63 1.68e-03 7.45e-05 1.28 2.99e-03 2.96e-05 0.78 1.54e-03 4.79e-05 28
84.588299 -2.903081 4 0.38 1.31e-05 7.60e-07 0.71 3.96e-05 1.07e-06 0.77 2.20e-04 5.19e-06 0.73 4.22e-04 1.08e-05 0.65 6.11e-04 1.91e-05 52
82.981237 -2.872026 5 1.49 2.26e-04 1.19e-06 1.30 3.05e-04 2.47e-06 1.47 1.56e-03 8.47e-06 1.12 2.05e-03 2.51e-05 1.04 1.49e-03 2.21e-05 38
84.007862 -2.85497 3 0.78 1.57e-04 4.88e-06 0.86 5.09e-04 1.33e-05 0.73 1.04e-03 3.67e-05 -0.36 1.70e-04 7.31e-05 0.31 7.33e-04 6.73e-05 28
77.979689 -2.849594 5 1.17 1.04e-03 1.08e-05 1.08 1.21e-03 1.55e-05 0.98 1.09e-03 1.74e-05 0.94 1.16e-03 2.01e-05 1.08 1.57e-03 1.97e-05 43
86.305261 -2.826908 4 0.43 4.66e-05 2.33e-06 0.68 2.31e-04 6.45e-06 0.76 4.24e-04 9.88e-06 1.02 1.12e-03 1.42e-05 0.96 1.50e-03 2.23e-05 56
80.89893 -2.807912 4 -0.24 1.05e-05 3.14e-06 0.69 1.41e-04 4.97e-06 1.03 5.16e-04 8.22e-06 1.08 1.12e-03 1.59e-05 1.25 1.69e-03 1.63e-05 34
81.855122 -2.798004 3 0.26 8.03e-05 6.50e-06 0.47 2.80e-04 1.40e-05 0.73 7.01e-04 1.88e-05 0.87 1.09e-03 2.17e-05 0.80 1.32e-03 3.06e-05 47
82.951273 -2.797039 3 0.44 8.34e-05 4.98e-06 0.57 3.01e-04 1.34e-05 0.74 1.66e-03 4.95e-05 0.97 1.74e-03 3.04e-05 1.02 2.14e-03 3.33e-05 37
84.746295 -2.78704 3 1.29 2.06e-04 1.74e-06 1.22 3.38e-04 3.38e-06 0.40 2.09e-04 1.39e-05 1.09 1.10e-03 1.50e-05 -1.24 1.98e-05 5.73e-05 36
84.554814 -2.764166 3 0.67 1.27e-04 4.76e-06 0.62 2.32e-04 9.76e-06 0.80 1.20e-03 3.37e-05 -1.16 3.21e-05 8.16e-05 0.22 5.85e-04 6.25e-05 32
84.504478 -2.760544 3 0.32 1.74e-05 1.26e-06 0.81 1.03e-04 2.42e-06 0.17 1.08e-04 1.12e-05 0.84 9.49e-04 2.11e-05 0.65 1.06e-03 3.59e-05 43
84.662613 -2.758936 4 0.73 5.84e-05 1.33e-06 1.08 2.33e-04 2.38e-06 1.17 7.29e-04 6.11e-06 0.87 7.54e-04 1.24e-05 0.52 6.48e-04 2.40e-05 66
84.613569 -2.752692 4 1.48 1.46e-03 7.40e-06 1.31 2.26e-03 1.69e-05 1.24 2.51e-03 2.24e-05 0.29 8.37e-04 6.66e-05 1.25 5.34e-03 4.62e-05 42
84.721557 -2.731337 3 0.99 1.71e-04 2.19e-06 0.75 3.13e-04 7.03e-06 0.14 2.12e-04 1.95e-05 0.61 8.62e-04 2.66e-05 0.25 6.27e-04 4.49e-05 63
84.861548 -2.716204 5 1.15 6.32e-05 6.02e-07 1.26 1.87e-04 1.38e-06 1.05 4.72e-04 5.58e-06 1.15 9.29e-04 8.77e-06 1.00 1.33e-03 1.76e-05 56
84.689064 -2.69984 3 1.02 2.36e-04 3.18e-06 0.52 2.09e-04 8.89e-06 0.69 7.21e-04 2.07e-05 0.60 1.12e-03 4.01e-05 0.77 2.23e-03 5.38e-05 50
84.762406 -2.690889 3 1.04 1.09e-04 1.29e-06 1.04 2.40e-04 2.85e-06 0.40 2.33e-04 1.20e-05 0.63 7.35e-04 2.25e-05 0.31 6.38e-04 4.07e-05 59
84.327892 -2.672748 3 0.65 1.36e-04 4.54e-06 0.81 3.76e-04 8.65e-06 0.23 2.79e-04 2.45e-05 1.12 2.32e-03 2.60e-05 0.56 1.04e-03 4.26e-05 45
84.699652 -2.62201 3 0.94 2.55e-04 4.38e-06 0.47 2.12e-04 1.08e-05 -0.83 5.70e-05 5.71e-05 1.83 7.77e-03 1.71e-05 0.65 1.55e-03 5.13e-05 45
84.676159 -2.620765 3 0.88 3.13e-04 6.71e-06 0.91 7.44e-04 1.48e-05 -0.81 6.75e-05 7.11e-05 -0.13 3.50e-04 7.69e-05 0.93 3.31e-03 6.37e-05 38
84.679249 -2.604054 4 0.97 4.72e-04 1.17e-05 0.70 4.40e-04 2.00e-05 1.05 2.37e-03 4.78e-05 -0.39 1.47e-04 8.28e-05 0.83 2.34e-03 8.00e-05 19
84.121207 -2.596744 4 0.63 1.17e-04 4.28e-06 0.99 6.29e-04 9.99e-06 0.76 7.46e-04 2.03e-05 0.63 8.62e-04 3.17e-05 0.38 5.80e-04 3.80e-05 41
84.707102 -2.581285 3 0.71 3.90e-05 1.12e-06 0.86 7.98e-05 1.61e-06 0.30 1.10e-04 8.09e-06 0.58 3.10e-04 1.20e-05 0.61 5.33e-04 1.93e-05 46
84.696617 -2.576901 3 0.48 3.71e-05 1.79e-06 1.41 2.56e-04 1.46e-06 0.81 2.65e-04 5.93e-06 0.61 4.35e-04 1.54e-05 0.52 5.48e-04 2.44e-05 47
84.585431 -2.569156 5 0.76 2.33e-05 5.92e-07 1.19 9.20e-05 8.66e-07 1.09 4.69e-04 5.61e-06 1.25 7.38e-04 6.12e-06 1.11 1.22e-03 1.37e-05 47
84.746781 -2.564279 5 1.14 1.36e-04 1.41e-06 1.18 3.16e-04 2.95e-06 0.94 4.57e-04 7.44e-06 0.98 8.93e-04 1.33e-05 0.72 7.69e-04 2.09e-05 50
84.973447 -2.561852 3 0.92 9.13e-05 1.39e-06 1.08 2.47e-04 2.62e-06 0.46 1.80e-04 7.98e-06 0.61 4.90e-04 1.52e-05 0.32 4.36e-04 2.66e-05 62
85.037043 -2.559357 4 1.59 5.37e-04 2.09e-06 1.15 1.42e-03 1.53e-05 -0.27 1.14e-04 3.22e-05 1.35 4.73e-03 3.24e-05 1.17 5.99e-03 6.21e-05 43
84.915953 -2.554435 5 1.35 2.23e-04 1.34e-06 1.22 3.57e-04 2.89e-06 1.00 3.00e-04 4.03e-06 1.19 1.03e-03 8.92e-06 1.34 2.11e-03 1.28e-05 56
88.788213 -2.547861 4 0.62 3.68e-04 1.46e-05 0.56 4.70e-04 2.14e-05 0.84 8.49e-04 2.01e-05 0.80 1.43e-03 3.73e-05 0.79 1.40e-03 3.77e-05 37
84.786584 -2.519867 5 0.76 3.82e-05 9.22e-07 1.20 2.00e-04 1.73e-06 0.98 3.03e-04 4.36e-06 0.68 5.19e-04 1.48e-05 0.73 7.85e-04 1.99e-05 53
84.797978 -2.518485 3 1.20 3.75e-04 4.25e-06 0.87 4.56e-04 1.10e-05 -0.77 5.40e-05 5.65e-05 0.64 1.38e-03 5.68e-05 0.01 3.89e-04 6.87e-05 31
84.528101 -2.506324 4 1.14 2.80e-04 3.41e-06 1.22 1.09e-03 1.11e-05 1.06 1.56e-03 2.27e-05 0.27 4.46e-04 4.09e-05 1.49 7.23e-03 3.96e-05 35
84.872303 -2.455829 4 0.95 1.05e-04 1.72e-06 1.05 2.75e-04 3.62e-06 0.85 3.70e-04 7.63e-06 0.59 4.14e-04 1.58e-05 0.66 5.13e-04 1.64e-05 46
83.957472 -2.45101 3 0.44 2.12e-05 1.11e-06 0.69 1.04e-04 3.10e-06 0.32 1.41e-04 9.88e-06 0.62 3.76e-04 1.32e-05 0.80 9.08e-04 2.08e-05 47
85.21552 -2.44692 4 0.74 5.55e-05 1.38e-06 0.83 2.52e-04 5.07e-06 0.54 2.35e-04 9.25e-06 0.92 1.52e-03 2.49e-05 0.88 2.34e-03 4.27e-05 53
87.248332 -2.426281 3 0.77 3.90e-04 1.11e-05 -0.16 7.41e-05 1.80e-05 -0.69 5.56e-05 4.57e-05 1.12 2.18e-03 2.77e-05 1.11 2.46e-03 3.16e-05 36
80.084927 -2.411961 4 0.42 2.01e-04 9.65e-06 0.68 5.25e-04 1.37e-05 0.78 9.33e-04 1.92e-05 0.98 1.21e-03 1.60e-05 0.97 1.26e-03 1.70e-05 64
85.008155 -2.359045 3 1.20 1.88e-04 1.84e-06 0.98 2.08e-04 3.34e-06 0.59 2.82e-04 1.13e-05 0.65 8.08e-04 2.82e-05 0.47 6.32e-04 3.29e-05 42
78.754652 -2.330666 4 0.90 3.58e-04 6.41e-06 0.97 8.96e-04 1.36e-05 -0.40 1.46e-04 5.26e-05 0.81 1.05e-03 2.34e-05 0.73 7.66e-04 2.03e-05 49
85.426063 -2.293331 4 0.86 3.56e-05 6.97e-07 1.78 2.08e-04 4.95e-07 0.60 1.85e-04 6.58e-06 0.52 3.84e-04 1.65e-05 0.67 1.18e-03 3.62e-05 49
85.394674 -2.29004 3 0.87 4.93e-05 9.30e-07 1.46 2.83e-04 1.35e-06 0.38 1.69e-04 9.82e-06 0.83 9.64e-04 1.99e-05 0.40 6.88e-04 3.83e-05 52
85.401613 -2.279554 4 1.00 1.14e-04 1.68e-06 1.54 5.68e-04 2.41e-06 1.11 6.19e-04 7.02e-06 1.52 2.58e-03 1.16e-05 0.51 8.02e-04 3.66e-05 46
86.01516 -2.277023 4 1.51 4.17e-04 1.79e-06 1.40 4.52e-04 2.52e-06 1.35 1.21e-03 7.59e-06 1.32 1.84e-03 1.23e-05 -0.86 2.26e-05 2.27e-05 51
85.434361 -2.271244 3 1.04 5.57e-05 8.45e-07 1.38 1.05e-04 7.20e-07 0.30 5.69e-05 4.72e-06 1.10 5.74e-04 7.44e-06 0.43 2.98e-04 1.84e-05 37
81.483542 -2.267113 3 1.09 7.39e-04 9.84e-06 1.25 1.94e-03 1.77e-05 -2.75 8.01e-07 7.27e-05 0.48 1.20e-03 6.39e-05 0.85 2.23e-03 5.16e-05 38
87.883242 -2.266711 3 0.21 4.00e-05 3.54e-06 0.94 3.52e-04 5.89e-06 0.71 3.60e-04 1.00e-05 0.83 1.15e-03 2.46e-05 0.58 7.95e-04 3.00e-05 48
85.581199 -2.261371 5 0.65 1.06e-04 3.39e-06 1.03 3.19e-04 4.25e-06 0.61 3.51e-04 1.25e-05 0.71 5.81e-04 1.62e-05 0.67 7.23e-04 2.24e-05 48
85.09348 -2.261094 5 0.84 2.16e-04 4.75e-06 1.38 1.08e-03 6.82e-06 1.46 1.81e-03 9.62e-06 1.47 3.32e-03 1.73e-05 1.14 2.72e-03 2.98e-05 43
88.416716 -2.253819 3 0.76 1.57e-04 4.35e-06 0.66 2.82e-04 9.84e-06 0.68 4.70e-04 1.58e-05 0.46 6.35e-04 3.56e-05 0.49 5.86e-04 3.02e-05 39
84.610699 -2.204834 5 1.36 2.34e-04 1.37e-06 1.20 3.72e-04 3.09e-06 1.44 8.23e-04 3.95e-06 1.40 1.18e-03 6.20e-06 1.36 1.40e-03 8.13e-06 57
84.169224 -2.1667 5 0.89 1.09e-04 1.95e-06 0.95 2.71e-04 4.22e-06 0.96 5.45e-04 8.37e-06 1.06 8.86e-04 1.08e-05 1.23 1.82e-03 1.47e-05 52
81.539745 -2.16426 3 0.74 8.58e-05 2.18e-06 0.35 1.05e-04 6.67e-06 0.41 3.72e-04 2.06e-05 0.74 1.18e-03 3.04e-05 0.92 2.05e-03 3.48e-05 50
84.243542 -2.147246 4 0.18 3.42e-05 3.27e-06 0.63 2.16e-04 7.46e-06 0.68 6.99e-04 2.14e-05 0.80 1.43e-03 3.29e-05 0.62 1.25e-03 4.36e-05 47
89.123283 -2.143711 3 0.57 2.40e-04 9.57e-06 -0.33 5.99e-05 1.90e-05 0.73 1.05e-03 2.92e-05 1.28 3.53e-03 2.73e-05 0.82 1.32e-03 2.97e-05 45
89.12474 -2.137161 3 0.83 4.14e-04 1.08e-05 -0.33 1.33e-04 5.03e-05 0.25 7.24e-04 7.12e-05 1.59 8.17e-03 3.72e-05 1.28 5.41e-03 5.03e-05 32
82.54607 -2.103271 5 1.12 1.43e-04 1.52e-06 0.92 1.63e-04 2.76e-06 1.09 7.25e-04 8.28e-06 0.93 9.19e-04 1.51e-05 0.92 1.23e-03 2.07e-05 51
83.567209 -2.102958 5 1.20 3.30e-04 3.44e-06 0.99 4.68e-04 8.05e-06 1.24 2.04e-03 1.94e-05 1.22 4.28e-03 4.25e-05 1.26 4.32e-03 3.95e-05 36
80.844528 -2.098467 5 0.91 8.78e-04 1.66e-05 0.89 1.25e-03 2.43e-05 1.06 1.81e-03 2.39e-05 1.29 2.95e-03 2.28e-05 1.24 3.04e-03 2.67e-05 43
79.814573 -2.081383 3 0.46 2.90e-05 1.42e-06 0.30 5.13e-05 3.59e-06 0.86 4.25e-04 8.18e-06 0.89 8.65e-04 1.57e-05 0.77 8.45e-04 2.00e-05 51
85.460576 -2.049191 4 0.87 1.23e-04 2.56e-06 1.36 6.38e-04 4.32e-06 0.97 1.14e-03 1.89e-05 0.93 1.20e-03 2.21e-05 0.51 9.04e-04 4.36e-05 41
82.756539 -2.021432 3 0.15 4.10e-05 4.82e-06 0.20 1.12e-04 1.18e-05 0.61 1.46e-03 5.99e-05 0.99 3.08e-03 5.30e-05 0.92 3.53e-03 7.00e-05 36
85.985884 -2.015528 5 1.30 1.31e-04 9.75e-07 1.32 4.54e-04 3.24e-06 1.00 1.85e-03 2.78e-05 1.39 2.62e-03 1.60e-05 1.30 5.00e-03 3.71e-05 45
85.218737 -2.012807 3 1.07 4.91e-04 8.24e-06 0.48 4.29e-04 2.76e-05 0.83 3.12e-03 9.16e-05 0.73 2.33e-03 8.53e-05 0.41 8.87e-04 6.77e-05 26
85.358804 -2.004496 5 0.96 4.68e-05 9.05e-07 1.00 2.15e-04 3.81e-06 1.00 8.36e-04 1.47e-05 1.09 1.70e-03 2.46e-05 1.12 3.78e-03 5.10e-05 32
85.524179 -1.991372 4 0.67 1.80e-05 7.00e-07 0.32 1.98e-05 1.72e-06 1.08 2.98e-04 4.44e-06 1.04 5.36e-04 8.80e-06 0.94 6.59e-04 1.35e-05 31
85.336183 -1.982844 3 0.79 7.72e-05 2.09e-06 1.03 4.06e-04 6.30e-06 1.04 1.52e-03 2.29e-05 0.34 3.23e-04 2.45e-05 0.28 3.79e-04 3.35e-05 36
85.43326 -1.979283 4 -0.03 4.10e-06 8.31e-07 0.80 3.87e-05 1.17e-06 1.26 2.61e-04 2.69e-06 1.35 3.12e-04 2.63e-06 1.17 4.35e-04 5.58e-06 28
85.538958 -1.96801 3 1.18 6.89e-05 7.71e-07 0.76 1.18e-04 3.49e-06 0.91 5.45e-04 1.14e-05 0.26 2.25e-04 2.06e-05 0.32 3.79e-04 3.04e-05 35
85.386474 -1.965951 3 1.07 3.43e-04 6.39e-06 1.88 1.99e-03 5.71e-06 1.15 2.23e-03 3.48e-05 -0.05 2.27e-04 5.59e-05 0.18 4.34e-04 6.32e-05 21
85.47164 -1.962254 3 0.02 3.45e-06 5.44e-07 0.46 2.75e-05 1.59e-06 1.11 2.61e-04 3.41e-06 1.19 5.24e-04 5.69e-06 1.07 1.15e-03 1.62e-05 36
83.107062 -1.953122 4 0.90 2.18e-04 4.31e-06 1.03 1.10e-03 1.60e-05 0.77 7.93e-04 2.10e-05 0.47 9.48e-04 5.00e-05 0.91 1.81e-03 3.49e-05 41
85.467066 -1.921756 4 0.87 3.61e-05 8.70e-07 1.05 2.24e-04 3.56e-06 0.07 7.79e-05 1.19e-05 0.93 5.27e-04 1.10e-05 0.71 5.06e-04 1.77e-05 31
85.531025 -1.893556 3 0.22 6.87e-06 6.83e-07 0.76 5.17e-05 1.48e-06 0.97 1.50e-04 2.68e-06 0.64 1.57e-04 5.97e-06 0.19 1.50e-04 1.63e-05 36
82.617655 -1.891927 3 0.62 1.51e-04 5.03e-06 0.52 3.25e-04 1.34e-05 0.66 8.99e-04 2.68e-05 0.71 1.54e-03 4.08e-05 0.54 1.11e-03 4.36e-05 53
82.132727 -1.890081 5 0.75 7.66e-05 2.11e-06 0.67 1.52e-04 5.07e-06 0.77 3.58e-04 9.41e-06 1.01 1.10e-03 1.68e-05 1.04 1.60e-03 2.28e-05 41
85.102544 -1.875273 3 0.85 2.11e-04 4.55e-06 1.34 8.32e-04 5.84e-06 -0.36 1.57e-04 5.46e-05 0.63 7.48e-04 2.70e-05 0.25 5.36e-04 4.62e-05 43
82.052047 -1.827429 3 0.80 9.45e-05 2.31e-06 0.45 1.40e-04 7.66e-06 0.49 2.81e-04 1.40e-05 1.17 1.83e-03 1.90e-05 0.99 1.77e-03 2.77e-05 43
85.406178 -1.803004 4 0.81 3.39e-05 9.15e-07 0.92 1.75e-04 3.66e-06 -0.15 2.86e-05 6.97e-06 0.72 3.33e-04 1.10e-05 0.83 7.78e-04 2.00e-05 33
85.436988 -1.757911 3 1.35 1.41e-04 1.11e-06 0.64 8.85e-05 3.56e-06 -0.19 4.07e-05 1.12e-05 0.29 2.36e-04 2.15e-05 0.60 8.68e-04 3.81e-05 32
89.170357 -1.737773 5 0.68 1.81e-04 5.20e-06 0.89 7.07e-04 1.23e-05 0.69 4.47e-04 1.25e-05 0.78 9.86e-04 2.23e-05 0.90 1.39e-03 2.39e-05 54
86.499258 -1.732177 4 0.94 3.15e-04 5.22e-06 1.08 1.11e-03 1.33e-05 0.37 4.27e-04 2.61e-05 0.99 2.25e-03 3.29e-05 1.11 4.06e-03 4.52e-05 49
85.374706 -1.696023 3 0.89 2.12e-04 5.05e-06 1.80 1.92e-03 5.69e-06 1.39 4.40e-03 3.31e-05 0.08 1.60e-04 2.44e-05 -0.04 1.53e-04 3.11e-05 29
85.374275 -1.693842 3 1.59 1.32e-04 6.63e-07 1.05 2.20e-04 3.83e-06 0.11 1.58e-04 2.42e-05 0.76 9.81e-04 3.35e-05 0.51 9.04e-04 5.52e-05 26
85.912485 -1.687706 4 0.74 9.58e-05 2.56e-06 0.88 3.92e-04 7.71e-06 0.03 1.49e-04 2.06e-05 0.97 1.65e-03 2.63e-05 1.10 2.79e-03 3.28e-05 46
80.728555 -1.675545 4 0.74 3.20e-04 9.72e-06 0.87 7.16e-04 1.63e-05 -0.74 3.43e-05 3.16e-05 0.85 1.45e-03 3.42e-05 1.05 3.08e-03 4.59e-05 36
86.313935 -1.650043 3 0.51 1.06e-05 4.77e-07 0.94 4.15e-05 6.96e-07 0.83 1.00e-04 2.18e-06 0.66 1.66e-04 5.24e-06 0.54 2.21e-04 9.26e-06 47
85.395905 -1.64859 3 0.70 6.63e-05 2.52e-06 1.12 3.16e-04 4.57e-06 0.34 2.46e-04 2.12e-05 0.61 5.68e-04 2.64e-05 -0.09 2.12e-04 4.91e-05 28
84.136672 -1.618659 3 0.16 1.23e-05 1.34e-06 1.02 1.13e-04 1.69e-06 0.74 2.53e-04 7.20e-06 0.92 6.43e-04 1.19e-05 0.05 1.85e-04 2.60e-05 41
82.406044 -1.596427 4 0.66 1.95e-04 6.70e-06 0.67 4.94e-04 1.68e-05 0.45 5.53e-04 3.11e-05 1.07 1.89e-03 2.55e-05 0.96 1.56e-03 2.71e-05 40
89.430138 -1.563138 5 1.22 5.22e-04 5.13e-06 0.79 6.35e-04 1.69e-05 0.73 1.66e-03 5.05e-05 1.08 2.08e-03 2.83e-05 0.90 2.00e-03 4.07e-05 38
83.280295 -1.494068 3 0.77 4.13e-04 1.17e-05 -0.44 5.65e-05 2.59e-05 1.27 3.54e-03 3.18e-05 -0.41 7.71e-05 3.31e-05 0.76 1.06e-03 3.10e-05 36
77.240552 -1.487817 4 0.61 1.05e-04 4.16e-06 1.09 5.78e-04 7.59e-06 0.10 2.11e-04 2.69e-05 0.66 9.73e-04 3.43e-05 0.65 1.24e-03 4.50e-05 39
81.838642 -1.482794 4 1.04 6.52e-04 8.28e-06 1.00 1.13e-03 1.58e-05 0.57 7.71e-04 2.88e-05 0.74 9.24e-04 2.31e-05 0.63 7.56e-04 2.44e-05 52
83.517813 -1.460126 3 0.60 2.20e-05 8.86e-07 1.13 1.79e-04 2.13e-06 0.74 1.70e-04 4.93e-06 0.14 7.33e-05 8.57e-06 0.57 3.10e-04 1.33e-05 39
81.458598 -1.458617 3 0.85 5.25e-04 1.18e-05 0.79 6.51e-04 1.71e-05 0.68 7.96e-04 2.65e-05 0.56 5.68e-04 2.53e-05 0.43 5.13e-04 3.07e-05 39
83.026715 -1.44544 4 0.45 3.52e-05 1.64e-06 0.61 1.08e-04 3.43e-06 0.79 4.82e-04 1.02e-05 1.07 1.25e-03 1.37e-05 1.18 1.65e-03 1.43e-05 59
83.868908 -1.425403 4 1.03 1.37e-04 1.88e-06 1.05 2.85e-04 3.73e-06 0.34 1.73e-04 1.16e-05 0.89 1.04e-03 1.97e-05 0.92 1.34e-03 2.36e-05 47
82.346926 -1.42092 3 1.08 5.24e-04 6.72e-06 0.94 1.09e-03 1.92e-05 -1.42 1.34e-05 5.43e-05 0.46 9.32e-04 4.96e-05 1.05 3.70e-03 5.07e-05 43
87.986885 -1.400743 3 0.85 2.27e-04 5.48e-06 0.76 5.30e-04 1.56e-05 -1.32 1.29e-05 4.56e-05 0.62 8.66e-04 3.50e-05 0.51 8.15e-04 4.21e-05 35
83.975955 -1.384932 3 0.59 6.14e-05 2.30e-06 0.70 2.70e-04 7.75e-06 0.72 4.54e-04 1.24e-05 0.48 4.66e-04 2.25e-05 0.72 8.85e-04 2.41e-05 48
84.249299 -1.340147 5 0.93 8.03e-05 1.39e-06 0.76 1.40e-04 3.55e-06 0.82 2.78e-04 6.13e-06 1.03 6.97e-04 9.49e-06 0.87 7.04e-04 1.38e-05 47
84.260236 -1.338822 3 0.65 6.84e-05 2.12e-06 0.62 2.42e-04 8.12e-06 0.67 4.20e-04 1.25e-05 0.42 3.64e-04 1.94e-05 0.23 2.63e-04 2.15e-05 51
75.017471 -1.329315 3 0.37 1.35e-04 9.12e-06 0.62 4.80e-04 1.86e-05 0.37 4.01e-04 2.76e-05 0.75 9.35e-04 2.63e-05 1.08 1.69e-03 2.23e-05 39
89.455089 -1.295169 5 0.70 3.36e-04 1.02e-05 0.88 1.05e-03 2.10e-05 0.77 1.12e-03 2.87e-05 1.00 1.79e-03 2.70e-05 0.89 1.60e-03 3.13e-05 43
84.519889 -1.288551 4 0.64 7.19e-05 2.24e-06 0.74 1.71e-04 4.21e-06 0.44 2.84e-04 1.39e-05 1.19 1.52e-03 1.31e-05 1.00 1.47e-03 1.99e-05 55
85.2427 -1.284653 5 1.33 3.24e-04 2.48e-06 1.09 7.22e-04 9.43e-06 0.85 1.13e-03 2.59e-05 1.54 3.61e-03 1.67e-05 0.83 2.01e-03 4.85e-05 38
85.49356 -1.263519 4 1.15 9.96e-05 9.83e-07 1.55 5.33e-04 2.10e-06 0.12 1.33e-04 1.41e-05 1.35 1.50e-03 9.26e-06 1.37 2.19e-03 1.30e-05 52
85.418989 -1.230115 5 1.08 8.25e-05 1.03e-06 1.26 5.48e-04 4.48e-06 1.38 1.25e-03 7.83e-06 1.29 2.50e-03 1.93e-05 1.19 1.81e-03 1.73e-05 45
83.026606 -1.183349 3 0.98 1.14e-03 2.21e-05 0.46 2.48e-04 1.60e-05 0.85 2.05e-03 5.39e-05 0.34 8.71e-04 7.42e-05 0.73 1.52e-03 5.23e-05 29
84.332439 -1.146202 3 0.63 5.59e-05 2.37e-06 0.71 2.13e-04 7.51e-06 -0.24 1.29e-04 4.14e-05 0.68 1.17e-03 4.44e-05 0.39 7.44e-04 5.59e-05 30
84.013585 -1.143399 3 0.60 4.87e-05 2.00e-06 0.78 1.58e-04 4.28e-06 0.65 6.80e-04 2.50e-05 0.36 2.35e-04 1.67e-05 0.17 2.44e-04 2.74e-05 37
81.855988 -1.097652 3 0.76 8.43e-05 2.54e-06 0.84 2.38e-04 5.91e-06 0.33 1.97e-04 1.58e-05 0.61 6.62e-04 2.78e-05 0.03 1.74e-04 2.78e-05 34
81.530931 -1.096203 3 0.22 1.65e-05 1.44e-06 0.41 7.24e-05 4.04e-06 0.69 3.48e-04 1.02e-05 0.87 7.69e-04 1.48e-05 0.80 8.05e-04 1.82e-05 48
84.381227 -1.059381 3 0.39 3.74e-05 2.43e-06 0.69 2.63e-04 8.53e-06 0.70 2.52e-04 8.00e-06 0.73 5.36e-04 1.57e-05 0.53 4.11e-04 1.92e-05 40
89.446677 -1.052101 3 0.13 5.20e-05 5.57e-06 0.40 2.24e-04 1.31e-05 0.83 6.70e-04 1.43e-05 1.02 1.28e-03 1.79e-05 0.89 1.19e-03 2.24e-05 47
82.439137 -1.042943 3 0.78 1.76e-04 4.48e-06 0.90 7.81e-04 1.50e-05 0.72 1.13e-03 3.26e-05 0.32 6.00e-04 4.41e-05 0.49 8.46e-04 4.19e-05 43
84.146461 -1.03801 3 0.71 1.20e-04 3.85e-06 0.66 2.48e-04 8.93e-06 -0.75 4.77e-05 4.48e-05 0.50 6.84e-04 3.60e-05 0.62 1.12e-03 4.48e-05 36
87.008592 -1.035316 3 0.51 7.87e-05 3.07e-06 0.67 2.73e-04 7.23e-06 0.25 1.63e-04 1.15e-05 0.63 6.94e-04 2.04e-05 0.65 9.13e-04 2.56e-05 64
86.990261 -1.00577 3 0.55 1.21e-04 4.85e-06 0.86 5.29e-04 1.03e-05 0.49 3.01e-04 1.39e-05 0.84 1.13e-03 2.36e-05 0.78 1.82e-03 4.29e-05 49
76.005112 -1.000809 3 0.82 7.31e-04 1.87e-05 0.53 1.14e-03 5.65e-05 -0.05 4.85e-04 9.29e-05 0.74 1.67e-03 5.14e-05 1.06 2.82e-03 4.17e-05 35
84.359093 -0.897516 4 1.01 2.60e-04 4.01e-06 1.08 7.30e-04 9.43e-06 0.65 9.24e-04 3.23e-05 0.53 9.90e-04 4.56e-05 0.72 1.48e-03 4.41e-05 41
83.202848 -0.829119 5 0.94 5.60e-05 9.64e-07 0.77 6.76e-05 1.73e-06 0.91 2.40e-04 4.42e-06 1.02 7.13e-04 1.04e-05 1.11 9.36e-04 1.09e-05 44
84.311598 -0.825494 4 0.83 9.31e-05 1.89e-06 0.68 1.66e-04 4.77e-06 0.73 5.82e-04 1.49e-05 0.54 7.18e-04 2.86e-05 0.83 1.85e-03 3.77e-05 52
82.835946 -0.822155 4 1.31 1.21e-03 1.03e-05 1.13 1.48e-03 1.92e-05 -0.23 1.30e-04 3.88e-05 0.89 2.12e-03 4.79e-05 0.90 2.22e-03 4.85e-05 33
77.502961 -0.815747 3 0.75 3.86e-04 1.01e-05 0.03 1.64e-04 2.23e-05 0.03 2.77e-04 3.79e-05 1.14 3.24e-03 3.40e-05 0.84 1.52e-03 3.22e-05 47
80.171697 -0.783896 3 -0.03 6.73e-05 1.05e-05 -0.13 9.61e-05 1.88e-05 0.99 2.83e-03 4.17e-05 1.12 3.03e-03 3.32e-05 0.81 1.44e-03 3.19e-05 48
88.226981 -0.757114 5 0.85 3.77e-04 9.03e-06 0.86 7.79e-04 1.84e-05 1.26 1.90e-03 1.81e-05 0.69 1.20e-03 4.18e-05 0.73 1.35e-03 4.29e-05 34
86.442206 -0.74464 3 1.15 1.23e-04 1.14e-06 1.04 2.66e-04 3.17e-06 0.76 3.72e-04 8.48e-06 0.30 2.46e-04 1.60e-05 0.07 2.31e-04 2.58e-05 59
86.376129 -0.740948 3 0.51 6.96e-05 3.27e-06 0.69 2.79e-04 8.66e-06 0.92 1.03e-03 1.87e-05 0.59 9.45e-04 3.74e-05 0.82 2.34e-03 5.35e-05 43
85.626738 -0.731202 3 0.53 3.69e-04 2.24e-05 0.60 9.66e-04 4.93e-05 -0.42 1.45e-04 7.86e-05 0.67 3.03e-03 1.31e-04 0.95 2.76e-03 6.30e-05 24
83.687142 -0.7306 3 0.22 1.30e-05 1.22e-06 0.85 1.23e-04 2.73e-06 -0.19 4.01e-05 9.63e-06 0.72 4.41e-04 1.31e-05 0.76 6.08e-04 1.63e-05 41
83.855097 -0.72342 4 0.65 4.02e-05 2.01e-06 0.58 1.46e-04 8.68e-06 1.35 1.40e-03 1.41e-05 1.32 1.35e-03 1.45e-05 1.35 2.16e-03 2.17e-05 20
83.848826 -0.717754 3 0.51 2.53e-05 1.06e-06 0.69 1.01e-04 2.83e-06 0.38 1.69e-04 9.69e-06 0.68 6.37e-04 1.83e-05 0.72 9.94e-04 2.56e-05 54
81.675423 -0.685785 5 1.05 4.99e-04 6.03e-06 0.80 4.85e-04 1.04e-05 0.84 1.06e-03 2.06e-05 1.06 2.33e-03 2.71e-05 1.11 3.27e-03 3.39e-05 55
82.741051 -0.677132 3 0.76 9.09e-05 2.16e-06 0.95 3.59e-04 5.58e-06 0.46 3.26e-04 1.55e-05 0.50 4.65e-04 2.03e-05 0.82 1.13e-03 2.37e-05 53
85.010698 -0.656904 5 1.23 7.67e-05 7.95e-07 1.30 2.71e-04 2.39e-06 1.32 7.61e-04 6.50e-06 1.47 1.48e-03 8.93e-06 0.80 8.60e-04 2.43e-05 32
86.769442 -0.656255 5 0.90 3.88e-05 7.02e-07 1.25 1.51e-04 1.24e-06 0.75 1.85e-04 4.70e-06 1.18 8.82e-04 8.48e-06 1.02 1.15e-03 1.60e-05 48
82.147239 -0.655549 3 0.34 1.38e-04 1.14e-05 0.64 6.39e-04 2.60e-05 0.55 1.47e-03 7.37e-05 1.12 3.69e-03 5.03e-05 0.97 3.76e-03 7.18e-05 31
77.879923 -0.586004 5 0.64 1.42e-04 6.17e-06 0.65 4.35e-04 1.85e-05 1.05 9.20e-04 1.56e-05 0.80 9.16e-04 2.74e-05 1.03 8.07e-04 1.42e-05 28
83.074493 -0.528197 3 0.63 3.84e-05 1.44e-06 1.08 2.08e-04 2.75e-06 0.77 2.16e-04 5.85e-06 0.48 2.20e-04 1.14e-05 0.55 4.47e-04 2.00e-05 40
85.100611 -0.522595 5 0.86 1.66e-04 3.40e-06 1.13 7.85e-04 8.75e-06 0.86 1.32e-03 2.75e-05 1.08 3.71e-03 4.63e-05 1.08 4.59e-03 5.64e-05 45
89.545284 -0.480282 4 0.76 7.39e-04 2.36e-05 0.85 2.45e-03 6.45e-05 0.33 5.85e-04 5.14e-05 1.22 3.60e-03 3.98e-05 0.95 2.74e-03 5.67e-05 29
82.338825 -0.47661 3 0.80 7.90e-05 2.04e-06 1.05 2.84e-04 4.11e-06 0.45 2.79e-04 1.59e-05 0.58 5.24e-04 2.22e-05 0.65 7.13e-04 2.57e-05 38
82.192886 -0.427322 4 0.22 1.65e-05 1.54e-06 0.61 6.95e-05 2.68e-06 0.64 3.60e-04 1.29e-05 0.92 1.09e-03 2.03e-05 0.83 1.11e-03 2.53e-05 41
81.227706 -0.421315 4 1.46 2.80e-04 1.61e-06 1.62 7.32e-04 2.85e-06 -0.50 5.11e-06 2.67e-06 1.31 2.82e-03 2.29e-05 1.09 1.98e-03 2.63e-05 37
83.277316 -0.381871 5 0.87 1.98e-04 4.24e-06 0.64 2.40e-04 8.72e-06 1.07 1.02e-03 1.38e-05 0.85 1.73e-03 3.91e-05 0.99 3.25e-03 5.32e-05 39
85.757494 -0.373161 4 0.58 2.15e-04 8.32e-06 0.86 6.25e-04 1.27e-05 0.69 5.31e-04 1.59e-05 1.27 2.09e-03 1.67e-05 1.17 2.62e-03 2.58e-05 46
83.258201 -0.349817 3 0.93 2.17e-04 3.66e-06 0.95 4.08e-04 6.56e-06 0.77 7.30e-04 1.80e-05 0.42 5.53e-04 3.00e-05 0.54 9.82e-04 4.06e-05 48
82.505572 -0.346062 3 0.58 5.45e-05 1.86e-06 0.51 1.34e-04 5.42e-06 0.75 5.59e-04 1.30e-05 0.74 8.77e-04 2.06e-05 0.88 1.53e-03 2.60e-05 59
79.077721 -0.344345 5 0.75 1.08e-04 2.47e-06 0.97 4.77e-04 6.47e-06 0.77 5.23e-04 1.14e-05 1.01 9.10e-04 1.13e-05 0.88 8.01e-04 1.36e-05 61
85.109427 -0.338508 5 1.09 6.03e-04 7.21e-06 0.75 7.37e-04 1.93e-05 1.00 7.58e-04 1.12e-05 1.27 2.11e-03 1.67e-05 1.34 2.10e-03 1.40e-05 46
84.920938 -0.288014 4 0.47 2.22e-05 1.04e-06 1.07 1.60e-04 1.88e-06 1.06 5.91e-04 7.21e-06 1.01 7.48e-04 1.01e-05 1.06 1.18e-03 1.42e-05 52
89.033436 -0.243148 4 0.28 1.04e-04 7.96e-06 0.95 8.77e-04 1.45e-05 1.16 1.71e-03 1.76e-05 1.02 1.88e-03 2.62e-05 0.92 2.22e-03 3.98e-05 46
84.003815 -0.239019 5 0.84 3.49e-04 7.87e-06 0.83 5.75e-04 1.31e-05 0.91 9.63e-04 1.81e-05 1.08 1.60e-03 2.07e-05 0.90 1.46e-03 2.85e-05 42
78.274464 -0.190875 3 0.74 9.85e-05 2.61e-06 0.79 2.97e-04 6.95e-06 0.49 5.77e-04 2.71e-05 -0.28 2.17e-04 5.93e-05 1.41 6.27e-03 3.55e-05 48
75.164379 -0.179637 3 0.25 1.52e-04 1.46e-05 0.80 5.65e-04 1.54e-05 0.44 5.04e-04 3.14e-05 0.89 1.25e-03 2.75e-05 1.01 1.72e-03 2.91e-05 34
86.554731 -0.101338 3 0.05 5.34e-06 7.39e-07 0.52 2.62e-05 1.23e-06 0.76 1.00e-04 2.66e-06 0.71 4.14e-04 1.24e-05 0.89 1.58e-03 3.17e-05 42
83.499369 -0.085129 5 1.44 5.51e-04 2.75e-06 1.40 6.93e-04 3.72e-06 1.19 1.32e-03 1.16e-05 1.42 3.17e-03 1.63e-05 1.40 3.05e-03 1.65e-05 54
86.819098 -0.015658 3 0.52 1.26e-05 5.66e-07 0.51 2.44e-05 1.13e-06 1.12 2.81e-04 3.19e-06 1.09 8.86e-04 1.08e-05 0.95 9.72e-04 1.61e-05 45
86.505599 -0.003787 4 0.77 2.57e-05 6.62e-07 0.72 7.05e-05 2.01e-06 0.38 9.51e-05 5.91e-06 1.10 6.41e-04 7.61e-06 0.94 9.44e-04 1.62e-05 44
86.723222 0.00159 4 0.22 6.39e-06 5.46e-07 0.97 4.51e-05 6.77e-07 0.95 1.09e-04 1.75e-06 0.76 2.58e-04 6.28e-06 0.62 5.77e-04 1.96e-05 50
86.779002 0.013255 3 1.20 5.68e-04 7.00e-06 0.71 8.26e-04 3.13e-05 -0.09 3.21e-04 7.81e-05 -0.04 5.76e-04 1.23e-04 0.61 2.81e-03 1.34e-04 26
86.679634 0.014528 3 -0.02 3.93e-06 5.86e-07 0.38 1.27e-05 7.51e-07 1.74 1.45e-04 3.75e-07 1.07 1.86e-04 2.28e-06 0.86 2.94e-04 5.74e-06 49
86.654414 0.022722 4 0.46 2.50e-05 1.47e-06 1.24 2.43e-04 2.38e-06 2.41 1.95e-03 1.31e-06 1.11 1.57e-03 2.07e-05 1.05 2.56e-03 3.89e-05 34
86.222765 0.037871 4 1.01 1.01e-04 1.40e-06 0.92 3.46e-04 5.93e-06 0.58 1.57e-04 5.92e-06 1.21 1.44e-03 1.28e-05 1.16 1.83e-03 1.82e-05 49
86.638676 0.047746 5 0.85 4.48e-05 9.73e-07 0.81 9.84e-05 2.31e-06 2.08 6.06e-04 7.71e-07 1.03 9.22e-04 1.32e-05 1.08 1.43e-03 1.83e-05 43
86.57943 0.058217 5 1.17 8.46e-05 9.22e-07 1.20 3.26e-04 3.30e-06 1.21 6.25e-04 6.25e-06 1.29 4.11e-03 3.40e-05 0.94 4.75e-03 8.90e-05 38
86.697658 0.060075 3 0.89 5.80e-05 1.04e-06 0.64 4.04e-05 1.30e-06 2.10 7.81e-04 8.75e-07 -0.24 4.20e-05 1.03e-05 -0.11 9.27e-05 1.67e-05 51
86.6881 0.062892 4 0.62 3.00e-05 1.04e-06 0.79 4.65e-05 1.11e-06 1.97 4.27e-04 6.70e-07 0.75 1.99e-04 5.10e-06 0.56 3.10e-04 1.24e-05 47
86.656537 0.067366 3 0.71 2.82e-05 8.06e-07 0.64 2.50e-05 8.52e-07 2.09 5.75e-04 6.81e-07 -0.02 6.82e-05 1.06e-05 -0.06 9.83e-05 1.65e-05 46
86.697069 0.068609 3 0.46 4.13e-05 2.65e-06 1.26 1.12e-04 1.14e-06 1.84 8.76e-04 2.34e-06 1.31 7.15e-04 6.44e-06 0.54 2.47e-04 1.33e-05 29
82.274707 0.074388 4 0.87 5.23e-04 1.02e-05 0.92 9.07e-04 1.57e-05 -0.65 7.88e-05 5.04e-05 0.94 1.33e-03 2.18e-05 0.97 1.25e-03 1.92e-05 49
86.709197 0.077645 3 0.78 1.08e-04 2.85e-06 0.64 3.09e-04 1.13e-05 2.38 4.95e-03 3.28e-06 0.30 7.11e-04 5.68e-05 0.19 7.08e-04 7.17e-05 40
86.668051 0.081642 3 1.01 1.30e-04 2.03e-06 0.67 1.75e-04 6.00e-06 2.43 4.45e-03 2.62e-06 -0.58 1.20e-04 7.36e-05 -0.05 4.44e-04 8.00e-05 39
86.519321 0.082819 4 1.05 3.73e-04 5.65e-06 0.55 3.98e-04 1.90e-05 1.07 1.69e-03 2.41e-05 0.89 3.59e-03 7.83e-05 0.97 5.05e-03 9.08e-05 35
86.668445 0.085464 3 1.29 2.08e-04 1.70e-06 0.86 1.40e-04 3.03e-06 2.37 2.23e-03 1.51e-06 -0.11 1.22e-04 2.46e-05 -0.27 1.74e-04 5.13e-05 40
86.742214 0.09393 5 0.85 5.89e-05 1.37e-06 1.24 3.59e-04 3.40e-06 2.38 2.13e-03 1.47e-06 0.86 1.80e-03 4.05e-05 0.94 3.42e-03 6.40e-05 37
86.484638 0.119049 4 0.76 1.04e-04 2.96e-06 0.27 1.34e-04 1.17e-05 0.63 5.66e-04 2.13e-05 0.67 1.22e-03 4.25e-05 0.86 2.08e-03 4.69e-05 38
86.656402 0.133447 3 -0.01 2.89e-06 4.71e-07 0.56 1.71e-05 7.56e-07 2.01 2.56e-04 4.01e-07 0.68 1.44e-04 4.85e-06 0.70 3.27e-04 1.04e-05 39
86.636314 0.147717 4 0.09 4.81e-06 8.04e-07 0.92 3.46e-05 8.51e-07 0.91 9.09e-05 2.31e-06 1.24 4.80e-04 5.63e-06 0.91 6.16e-04 1.53e-05 24
86.695301 0.15212 3 0.97 8.70e-05 1.61e-06 0.82 1.82e-04 4.84e-06 0.21 1.68e-04 1.81e-05 0.20 3.06e-04 3.35e-05 0.60 1.09e-03 4.74e-05 33
86.607861 0.158878 3 0.60 1.73e-05 6.69e-07 1.00 8.38e-05 1.30e-06 0.41 7.86e-05 4.75e-06 0.82 4.58e-04 1.07e-05 0.12 1.88e-04 2.19e-05 42
89.96041 0.173303 4 0.32 8.49e-05 6.12e-06 0.97 5.81e-04 9.31e-06 1.00 8.46e-04 1.27e-05 1.07 1.44e-03 1.84e-05 1.17 1.71e-03 1.74e-05 44
83.158133 0.186007 3 -0.52 1.58e-05 8.73e-06 0.86 9.73e-04 2.25e-05 -0.06 3.51e-04 6.71e-05 1.10 2.97e-03 3.91e-05 0.68 1.27e-03 4.38e-05 36
86.766558 0.18732 4 0.66 4.07e-05 1.38e-06 0.84 1.80e-04 4.08e-06 0.77 3.14e-04 8.34e-06 0.20 3.01e-04 2.97e-05 0.70 9.63e-04 2.99e-05 41
83.1623 0.188973 3 0.94 4.04e-04 6.59e-06 0.74 6.27e-04 1.62e-05 -0.33 6.88e-05 2.10e-05 0.80 1.19e-03 2.68e-05 0.25 3.34e-04 2.66e-05 50
80.489211 0.195093 5 1.11 3.65e-04 3.70e-06 0.84 5.97e-04 1.14e-05 0.71 4.74e-04 1.21e-05 0.67 9.82e-04 2.75e-05 0.98 2.11e-03 2.88e-05 58
86.625242 0.202692 4 0.95 2.81e-05 4.97e-07 0.95 5.90e-05 1.04e-06 0.77 1.71e-04 4.64e-06 0.85 5.65e-04 1.27e-05 0.32 4.82e-04 3.68e-05 40
86.575067 0.203414 4 0.56 1.61e-05 7.52e-07 1.28 1.98e-04 1.76e-06 1.00 3.19e-04 5.41e-06 1.17 1.19e-03 1.37e-05 1.30 1.52e-03 1.30e-05 35
82.017643 0.210491 3 0.72 4.25e-05 1.07e-06 0.79 1.21e-04 2.59e-06 0.61 3.06e-04 9.83e-06 0.48 3.82e-04 1.66e-05 0.56 5.52e-04 2.00e-05 58
86.697532 0.216459 3 0.43 8.49e-06 4.96e-07 0.79 3.89e-05 9.93e-07 0.81 9.42e-05 2.33e-06 0.65 2.05e-04 7.21e-06 0.21 1.83e-04 1.79e-05 40
86.538625 0.225726 5 1.04 3.38e-04 5.08e-06 1.03 7.89e-04 1.22e-05 0.73 1.03e-03 3.19e-05 0.73 2.14e-03 6.62e-05 1.04 5.08e-03 7.66e-05 36
86.741807 0.241065 3 0.15 5.29e-06 6.40e-07 1.02 5.83e-05 9.44e-07 0.39 5.39e-05 3.77e-06 1.04 7.51e-04 1.16e-05 0.96 1.35e-03 2.54e-05 34
86.776151 0.29092 4 1.39 1.21e-04 9.86e-07 0.69 6.49e-05 2.64e-06 0.79 1.38e-04 4.47e-06 1.64 1.25e-03 5.66e-06 0.43 2.71e-04 1.99e-05 25
86.683684 0.300879 3 1.03 1.38e-04 2.18e-06 0.50 2.18e-04 1.17e-05 0.63 8.58e-04 3.36e-05 0.60 1.29e-03 5.45e-05 0.57 1.80e-03 8.12e-05 35
86.821517 0.306834 4 0.45 1.30e-05 6.29e-07 1.07 1.14e-04 1.33e-06 1.42 4.51e-04 2.35e-06 1.13 7.12e-04 7.29e-06 0.69 5.08e-04 1.41e-05 53
86.795751 0.320776 4 1.22 1.41e-04 1.39e-06 0.78 2.77e-04 7.40e-06 0.81 9.46e-04 2.36e-05 0.96 2.26e-03 4.05e-05 0.43 1.53e-03 9.17e-05 38
86.718387 0.333797 3 0.71 2.47e-05 6.99e-07 0.98 1.42e-04 2.14e-06 0.54 1.47e-04 6.17e-06 0.62 3.90e-04 1.35e-05 0.05 1.77e-04 2.28e-05 48
86.66069 0.368328 3 0.27 5.39e-06 4.46e-07 0.73 2.79e-05 8.05e-07 0.90 1.01e-04 1.98e-06 0.62 1.60e-04 5.87e-06 0.41 2.57e-04 1.55e-05 42
86.434873 0.38284 3 0.84 1.19e-04 2.56e-06 0.75 3.55e-04 9.45e-06 0.23 2.52e-04 2.22e-05 0.65 9.86e-04 3.26e-05 0.49 1.03e-03 4.95e-05 45
86.629401 0.426056 3 -0.06 1.36e-05 2.65e-06 0.68 1.43e-04 5.12e-06 0.82 5.03e-04 1.30e-05 0.37 5.09e-04 3.71e-05 0.65 2.04e-03 7.86e-05 34
86.669866 0.456253 5 0.68 1.70e-05 5.56e-07 1.03 6.06e-05 9.00e-07 0.82 1.68e-04 3.98e-06 0.95 6.64e-04 1.18e-05 0.90 8.48e-04 1.67e-05 40
89.493805 0.479506 4 0.30 1.81e-04 1.45e-05 0.71 6.98e-04 2.16e-05 0.69 9.18e-04 3.02e-05 0.90 1.60e-03 3.22e-05 0.89 1.72e-03 3.52e-05 39
86.611062 0.518748 5 0.81 2.66e-05 6.16e-07 1.19 1.50e-04 1.45e-06 1.01 3.18e-04 4.69e-06 0.95 6.95e-04 1.16e-05 0.76 1.01e-03 2.60e-05 45
80.150473 0.534894 5 0.90 8.68e-04 1.61e-05 1.03 1.64e-03 2.21e-05 0.84 2.44e-03 5.20e-05 0.94 4.12e-03 6.87e-05 1.10 2.68e-03 3.13e-05 47
86.775007 0.535689 4 0.58 1.72e-05 7.51e-07 0.86 7.97e-05 1.82e-06 1.08 5.94e-04 8.15e-06 1.32 1.70e-03 1.35e-05 0.73 1.03e-03 3.20e-05 36
81.203613 0.538519 4 1.19 7.49e-04 6.86e-06 1.16 9.76e-04 9.60e-06 0.45 2.50e-04 1.25e-05 0.84 1.15e-03 2.34e-05 0.67 8.73e-04 2.66e-05 50
86.473095 0.552452 5 1.10 5.87e-05 7.11e-07 1.34 3.05e-04 2.11e-06 0.70 4.18e-04 1.28e-05 1.01 1.12e-03 1.68e-05 1.04 1.68e-03 2.32e-05 43
87.030122 0.566355 4 0.58 1.78e-05 6.61e-07 0.86 3.09e-05 6.05e-07 1.50 1.32e-04 5.89e-07 1.35 6.41e-04 4.07e-06 1.02 7.30e-04 9.88e-06 50
88.301865 0.581507 4 -0.61 1.54e-06 1.09e-06 0.70 7.40e-05 2.57e-06 0.70 1.80e-04 6.29e-06 0.70 3.71e-04 1.29e-05 0.80 5.47e-04 1.50e-05 33
89.363774 0.667994 4 0.53 2.08e-04 9.10e-06 0.75 6.44e-04 1.70e-05 0.80 1.09e-03 2.57e-05 0.89 1.27e-03 2.46e-05 1.06 2.09e-03 2.69e-05 45
86.174323 0.791327 5 0.68 4.33e-05 1.17e-06 0.75 8.32e-05 1.93e-06 0.77 2.66e-04 5.90e-06 0.90 7.15e-04 1.17e-05 0.83 9.96e-04 1.94e-05 59
85.696459 0.846752 3 0.96 4.11e-04 6.89e-06 0.56 4.71e-04 2.02e-05 0.97 1.36e-03 2.26e-05 0.82 1.60e-03 3.73e-05 0.34 6.56e-04 4.66e-05 42
86.659721 0.961746 4 0.54 8.85e-05 4.29e-06 0.80 3.06e-04 8.12e-06 0.87 8.15e-04 1.82e-05 1.01 1.39e-03 2.24e-05 0.60 8.76e-04 3.64e-05 36
79.226737 0.971181 4 0.64 1.66e-04 5.16e-06 0.60 3.34e-04 1.16e-05 0.72 6.06e-04 1.60e-05 0.83 9.33e-04 1.91e-05 0.86 1.38e-03 2.58e-05 53
82.118879 1.06252 4 0.76 4.61e-04 1.08e-05 -0.32 6.79e-05 1.92e-05 1.30 3.12e-03 2.11e-05 1.24 3.56e-03 2.73e-05 0.83 1.68e-03 3.33e-05 55
81.278078 1.151943 4 0.89 7.48e-05 1.26e-06 0.31 6.75e-05 4.29e-06 0.63 3.38e-04 1.05e-05 0.66 5.59e-04 1.61e-05 0.95 1.64e-03 2.43e-05 58
81.043951 1.194056 3 0.62 8.16e-05 2.65e-06 0.14 8.48e-05 8.15e-06 0.53 3.65e-04 1.45e-05 1.31 2.11e-03 1.37e-05 1.12 1.88e-03 1.92e-05 56
80.493005 1.203896 3 0.54 7.53e-05 3.05e-06 0.67 2.73e-04 8.29e-06 0.44 3.52e-04 1.81e-05 0.85 1.82e-03 3.64e-05 0.79 1.47e-03 3.41e-05 50
79.939694 1.231735 4 0.66 5.96e-04 2.34e-05 0.30 6.07e-04 5.51e-05 0.81 2.26e-03 6.35e-05 0.70 1.52e-03 5.43e-05 0.89 1.79e-03 4.12e-05 31
85.905546 1.255905 4 0.55 2.38e-04 9.56e-06 0.86 7.70e-04 1.52e-05 1.00 1.16e-03 1.64e-05 1.29 2.32e-03 1.68e-05 1.18 2.30e-03 2.13e-05 50
78.968186 1.283847 5 1.39 3.61e-04 1.84e-06 1.43 1.15e-03 5.29e-06 1.02 7.29e-04 8.72e-06 0.94 1.16e-03 1.68e-05 0.87 1.25e-03 2.10e-05 64
81.269507 1.347484 5 1.16 3.81e-04 3.91e-06 0.90 3.01e-04 5.58e-06 1.05 1.26e-03 1.67e-05 1.06 1.68e-03 2.18e-05 0.74 1.18e-03 3.17e-05 46
88.711065 1.379002 5 0.94 1.40e-04 2.25e-06 0.96 3.57e-04 5.44e-06 1.11 6.84e-04 7.44e-06 1.18 1.05e-03 9.60e-06 1.04 1.22e-03 1.56e-05 51
81.496102 1.392984 3 0.11 1.49e-05 1.69e-06 0.69 1.18e-04 3.59e-06 0.57 2.63e-04 1.05e-05 1.22 1.23e-03 1.09e-05 1.11 1.30e-03 1.49e-05 46
79.229452 1.426432 3 0.98 7.70e-04 1.23e-05 -0.11 1.20e-04 2.34e-05 1.45 5.75e-03 3.13e-05 0.26 6.72e-04 5.60e-05 0.91 2.13e-03 3.95e-05 43
87.720815 1.446173 4 0.41 1.27e-04 6.91e-06 0.77 7.57e-04 1.82e-05 0.74 1.01e-03 2.58e-05 0.65 1.25e-03 3.98e-05 0.91 2.49e-03 4.38e-05 50
81.873672 1.484166 4 0.64 3.48e-04 1.55e-05 0.43 9.48e-04 6.72e-05 1.10 4.07e-03 6.19e-05 1.33 5.79e-03 5.22e-05 1.05 2.85e-03 4.91e-05 27
75.747356 1.520225 3 0.94 2.29e-03 5.42e-05 0.94 3.43e-03 8.27e-05 0.19 1.49e-03 2.02e-04 -0.06 5.88e-04 1.40e-04 1.36 6.32e-03 5.80e-05 23
86.882944 1.556584 4 0.18 3.40e-05 3.24e-06 0.72 2.33e-04 6.42e-06 0.79 5.20e-04 1.24e-05 0.67 8.29e-04 2.59e-05 0.61 9.40e-04 3.35e-05 47
81.730735 1.672914 4 1.30 3.98e-04 2.63e-06 1.39 8.49e-04 4.56e-06 1.04 9.12e-04 1.09e-05 1.01 1.37e-03 1.77e-05 0.42 6.06e-04 3.03e-05 57
85.55038 1.700288 4 0.17 3.55e-05 3.67e-06 0.78 2.65e-04 6.84e-06 0.83 4.28e-04 9.71e-06 0.97 6.90e-04 1.14e-05 1.05 1.10e-03 1.51e-05 42
81.872296 1.714176 3 0.82 2.46e-04 5.10e-06 0.90 8.04e-04 1.40e-05 0.54 7.51e-04 3.02e-05 0.64 1.49e-03 4.70e-05 0.45 1.11e-03 5.44e-05 52
88.586691 1.715402 5 0.91 6.09e-05 1.10e-06 1.03 3.28e-04 4.50e-06 1.09 5.92e-04 7.03e-06 0.95 1.18e-03 1.92e-05 0.98 1.61e-03 2.45e-05 47
88.518965 1.716322 3 0.01 3.25e-06 4.60e-07 0.45 1.48e-05 7.61e-07 1.17 1.15e-04 1.12e-06 0.84 2.24e-04 4.64e-06 0.86 4.24e-04 8.38e-06 48
81.441221 1.763914 4 1.39 1.24e-03 8.36e-06 1.26 1.86e-03 1.70e-05 -0.16 3.77e-04 9.07e-05 1.24 4.97e-03 4.72e-05 1.47 9.85e-03 5.51e-05 36
82.534668 1.813589 3 0.70 6.13e-04 2.29e-05 1.13 4.18e-03 5.71e-05 -0.20 5.50e-04 1.63e-04 0.02 9.27e-04 1.65e-04 0.74 2.26e-03 7.62e-05 29
86.643415 1.832948 3 0.46 2.36e-04 1.17e-05 0.73 6.53e-04 1.77e-05 0.11 4.08e-04 4.58e-05 0.66 9.16e-04 2.88e-05 0.67 1.20e-03 3.72e-05 48
80.457046 1.834344 3 0.62 4.08e-04 1.71e-05 0.87 1.28e-03 3.00e-05 -0.11 2.76e-04 6.18e-05 0.75 2.31e-03 7.20e-05 -0.10 2.73e-04 5.95e-05 33
80.878754 1.855158 4 0.95 4.48e-04 7.41e-06 0.93 8.56e-04 1.48e-05 1.08 2.63e-03 3.19e-05 0.52 1.22e-03 5.37e-05 0.71 1.80e-03 5.17e-05 47
88.039424 1.859704 3 0.73 1.46e-04 4.04e-06 -0.27 4.34e-05 1.20e-05 0.99 7.90e-04 1.20e-05 0.64 7.76e-04 2.65e-05 -0.02 2.62e-04 4.06e-05 45
89.829663 1.867149 5 1.00 1.64e-04 2.65e-06 0.82 3.25e-04 8.05e-06 0.71 4.79e-04 1.52e-05 1.09 1.16e-03 1.53e-05 1.16 1.86e-03 2.09e-05 38
88.611212 1.870964 5 0.94 3.80e-05 5.97e-07 1.31 1.64e-04 1.10e-06 1.33 4.22e-04 2.72e-06 1.08 7.33e-04 8.44e-06 0.85 6.10e-04 1.18e-05 53
81.170997 1.910727 4 1.32 1.08e-03 9.68e-06 1.83 4.91e-03 1.37e-05 -0.15 3.95e-04 1.05e-04 1.30 8.07e-03 7.61e-05 0.90 2.57e-03 6.08e-05 28
85.614911 1.940404 4 1.11 1.09e-03 1.41e-05 0.31 6.16e-04 5.08e-05 0.91 2.52e-03 5.22e-05 1.29 2.77e-03 2.39e-05 1.18 2.13e-03 2.38e-05 36
89.121198 1.986773 3 0.61 9.24e-05 3.69e-06 0.63 3.11e-04 1.20e-05 0.05 2.88e-04 4.24e-05 0.92 2.17e-03 4.33e-05 0.32 7.87e-04 6.23e-05 37
83.92943 2.025257 3 0.53 3.76e-04 1.68e-05 1.47 3.62e-03 1.87e-05 0.82 2.18e-03 5.06e-05 0.15 4.65e-04 5.03e-05 0.65 1.09e-03 3.70e-05 43
82.631874 2.051433 4 1.41 8.45e-04 5.21e-06 0.78 8.00e-04 2.11e-05 0.10 3.54e-04 4.43e-05 0.95 2.82e-03 4.97e-05 0.96 2.35e-03 4.08e-05 40
88.101125 2.097072 4 0.26 1.96e-05 1.64e-06 0.62 1.22e-04 4.44e-06 0.64 4.49e-04 1.56e-05 0.61 1.18e-03 4.37e-05 0.70 1.55e-03 4.69e-05 43
82.250579 2.109173 4 0.29 1.39e-04 9.12e-06 0.83 5.55e-04 1.06e-05 0.88 9.11e-04 1.53e-05 1.13 1.50e-03 1.42e-05 1.06 1.78e-03 1.99e-05 61
84.418689 2.141588 5 1.01 7.19e-04 1.09e-05 0.98 1.17e-03 1.90e-05 0.92 1.05e-03 1.93e-05 0.86 1.58e-03 3.37e-05 0.65 9.87e-04 3.37e-05 42
89.473675 2.148544 3 0.92 2.24e-04 4.58e-06 0.76 5.57e-04 1.64e-05 -0.51 9.12e-05 5.04e-05 0.00 4.22e-04 7.06e-05 0.66 1.90e-03 6.96e-05 35
79.483101 2.186611 3 0.44 5.58e-04 4.20e-05 0.82 1.32e-03 4.14e-05 -0.51 1.46e-04 9.93e-05 0.81 1.62e-03 5.18e-05 1.02 2.57e-03 5.10e-05 23
86.63739 2.286248 3 0.34 1.66e-04 1.26e-05 0.66 5.60e-04 2.02e-05 0.70 7.37e-04 2.43e-05 0.60 1.11e-03 4.58e-05 0.52 1.51e-03 7.52e-05 37
82.189821 2.367272 5 1.12 5.15e-04 5.67e-06 0.80 5.44e-04 1.26e-05 0.71 1.10e-03 3.14e-05 0.82 1.70e-03 3.72e-05 1.13 2.84e-03 3.06e-05 47
87.710123 2.447012 5 1.00 8.19e-05 1.25e-06 0.85 1.77e-04 3.80e-06 1.16 8.51e-04 8.79e-06 0.66 6.15e-04 2.03e-05 0.62 9.44e-04 3.40e-05 44
83.895088 2.452274 5 1.17 1.02e-04 9.95e-07 1.34 4.31e-04 2.85e-06 1.11 7.18e-04 8.05e-06 1.12 1.45e-03 1.59e-05 1.16 1.96e-03 1.96e-05 47
89.31716 2.4854 3 0.32 2.64e-05 2.26e-06 0.30 6.42e-05 5.64e-06 0.60 4.48e-04 1.97e-05 0.90 1.35e-03 3.00e-05 1.43 4.60e-03 3.03e-05 32
79.889443 2.491545 4 0.88 2.28e-04 3.86e-06 0.47 2.85e-04 1.24e-05 0.89 9.43e-04 1.56e-05 1.14 1.69e-03 1.59e-05 1.15 2.23e-03 2.03e-05 60
76.501055 2.502483 4 0.94 2.29e-04 3.68e-06 0.42 1.47e-04 7.88e-06 0.81 4.03e-04 8.84e-06 0.90 5.19e-04 9.15e-06 0.95 6.94e-04 1.10e-05 50
88.41613 2.533594 4 0.26 1.28e-05 1.07e-06 0.92 1.59e-04 2.89e-06 0.85 3.19e-04 6.88e-06 0.74 4.61e-04 1.29e-05 0.69 7.38e-04 2.31e-05 43
82.042176 2.585666 5 0.99 9.97e-04 1.71e-05 0.65 1.01e-03 3.75e-05 0.65 1.06e-03 3.97e-05 0.86 1.58e-03 3.66e-05 1.05 2.25e-03 3.36e-05 36
79.799225 2.590445 3 0.76 2.11e-03 9.22e-05 0.31 7.49e-04 9.24e-05 0.85 1.87e-03 6.55e-05 -0.61 1.29e-04 1.31e-04 0.66 1.48e-03 8.19e-05 16
87.464724 2.610304 5 1.06 1.03e-04 1.22e-06 1.28 4.25e-04 3.03e-06 1.19 7.55e-04 6.59e-06 0.71 8.17e-04 2.16e-05 1.01 2.04e-03 2.72e-05 55
81.867278 2.652622 3 0.63 7.66e-05 2.55e-06 0.97 3.72e-04 5.74e-06 0.76 5.92e-04 1.48e-05 -0.39 6.69e-05 2.33e-05 0.04 1.73e-04 2.26e-05 49
85.829331 2.670478 4 0.30 9.80e-05 7.80e-06 0.73 4.09e-04 1.19e-05 0.69 5.02e-04 1.60e-05 0.83 1.03e-03 2.41e-05 0.94 1.48e-03 2.70e-05 40
89.552209 2.682563 5 0.69 2.03e-05 7.55e-07 1.29 4.39e-04 4.15e-06 1.50 4.03e-03 2.30e-05 1.27 4.45e-03 4.40e-05 1.15 8.48e-03 1.09e-04 30
82.873295 2.688432 5 1.23 1.32e-04 1.09e-06 1.18 2.97e-04 2.76e-06 1.23 7.17e-04 5.89e-06 0.85 7.12e-04 1.42e-05 0.86 1.08e-03 2.08e-05 51
87.227155 2.714518 4 0.89 6.62e-04 1.59e-05 0.72 9.49e-04 3.39e-05 0.47 1.38e-03 8.60e-05 0.92 1.84e-03 4.11e-05 1.36 3.13e-03 2.52e-05 29
87.598195 2.877246 3 0.56 3.40e-05 1.29e-06 0.67 1.17e-04 3.48e-06 0.59 2.01e-04 7.23e-06 0.68 6.52e-04 1.91e-05 0.68 1.01e-03 2.89e-05 52
82.300432 2.89285 4 0.82 9.95e-05 2.22e-06 0.69 2.12e-04 6.44e-06 0.66 4.10e-04 1.33e-05 0.26 3.43e-04 2.76e-05 0.87 2.05e-03 4.09e-05 46
87.437011 2.927512 5 0.65 2.25e-05 7.04e-07 0.64 4.97e-05 1.61e-06 0.67 1.61e-04 4.79e-06 0.94 7.17e-04 1.16e-05 0.88 9.28e-04 1.71e-05 51
87.549941 2.938491 5 1.07 2.07e-04 2.63e-06 1.41 1.21e-03 7.06e-06 1.30 1.76e-03 1.30e-05 0.88 1.75e-03 3.44e-05 0.87 2.65e-03 5.37e-05 45
87.532046 2.954428 4 0.50 4.50e-04 1.98e-05 0.81 1.08e-03 2.35e-05 1.01 1.29e-03 1.78e-05 0.73 1.02e-03 2.68e-05 0.94 1.85e-03 2.94e-05 51
87.480138 3.002813 3 0.30 1.52e-04 1.42e-05 0.39 4.49e-04 3.46e-05 0.62 1.20e-03 5.44e-05 0.80 1.37e-03 4.06e-05 0.70 1.36e-03 5.08e-05 28
88.672374 3.024521 3 0.05 1.95e-05 2.97e-06 0.46 1.22e-04 7.19e-06 0.71 3.46e-04 1.16e-05 0.84 1.40e-03 3.45e-05 0.74 8.45e-04 2.62e-05 34
79.47615 3.054507 4 0.73 8.52e-04 2.43e-05 0.12 4.32e-04 5.00e-05 0.81 1.51e-03 3.63e-05 1.32 4.74e-03 3.48e-05 0.98 1.98e-03 3.17e-05 42
89.250209 3.066633 3 0.53 1.11e-04 5.59e-06 1.39 1.00e-03 7.01e-06 1.02 1.05e-03 1.72e-05 1.41 2.75e-03 1.83e-05 0.33 4.56e-04 3.68e-05 34
81.70371 3.089104 3 0.95 4.47e-04 8.21e-06 0.67 1.74e-04 6.19e-06 0.88 4.02e-04 8.76e-06 -0.02 1.46e-04 2.53e-05 0.45 4.89e-04 2.87e-05 37
86.651539 3.100848 3 0.73 3.97e-05 1.07e-06 0.68 6.08e-05 1.85e-06 0.74 2.45e-04 6.51e-06 0.54 4.78e-04 1.98e-05 -0.00 3.21e-04 4.64e-05 48
87.55828 3.123896 4 0.43 2.36e-04 1.12e-05 0.74 7.13e-04 1.67e-05 0.93 9.75e-04 1.46e-05 1.01 2.45e-03 3.07e-05 0.81 1.48e-03 2.93e-05 61
82.471344 3.152438 4 1.24 1.99e-04 1.53e-06 1.23 3.04e-04 2.38e-06 0.91 3.31e-04 5.43e-06 0.51 3.83e-04 1.58e-05 0.62 5.15e-04 1.66e-05 56
87.707288 3.175095 3 0.28 1.26e-05 1.10e-06 1.10 1.43e-04 1.86e-06 0.96 6.36e-04 1.16e-05 0.99 2.63e-03 4.44e-05 0.38 9.58e-04 6.56e-05 37
89.614159 3.185051 5 1.11 1.25e-03 1.96e-05 0.96 1.72e-03 3.82e-05 0.86 1.87e-03 5.13e-05 0.92 2.20e-03 5.25e-05 0.80 1.96e-03 6.15e-05 25
79.603242 3.19211 5 0.77 7.21e-04 2.01e-05 0.82 1.86e-03 4.64e-05 0.63 1.38e-03 5.36e-05 1.13 2.44e-03 2.96e-05 1.16 2.48e-03 2.83e-05 37
89.924127 3.232301 4 1.06 5.92e-04 1.04e-05 0.10 2.56e-04 4.13e-05 0.65 6.85e-04 3.13e-05 0.86 2.21e-03 6.18e-05 1.19 3.08e-03 4.06e-05 24
81.739181 3.249602 3 0.66 1.20e-04 3.89e-06 1.29 1.04e-03 7.89e-06 0.30 2.55e-04 1.88e-05 1.17 3.55e-03 3.54e-05 0.22 7.03e-04 6.25e-05 46
79.890177 3.317681 3 0.15 6.41e-05 7.73e-06 0.49 2.19e-04 1.20e-05 0.74 3.71e-04 1.14e-05 0.99 6.18e-04 1.06e-05 1.02 7.63e-04 1.22e-05 35
88.97972 3.324708 4 0.36 1.22e-04 8.03e-06 1.01 7.86e-04 1.16e-05 0.91 6.69e-04 1.23e-05 0.76 9.12e-04 2.40e-05 0.85 1.27e-03 2.69e-05 44
82.562862 3.40708 4 0.46 4.13e-05 1.84e-06 0.73 1.55e-04 3.70e-06 0.96 6.35e-04 8.94e-06 0.70 9.60e-04 2.45e-05 0.71 1.32e-03 3.34e-05 60
82.331722 3.433367 3 0.54 2.92e-05 1.13e-06 0.66 8.05e-05 2.40e-06 0.59 3.09e-04 1.08e-05 0.82 8.78e-04 1.81e-05 0.68 1.18e-03 3.28e-05 55
81.77862 3.450746 4 0.83 3.08e-05 6.20e-07 1.16 1.58e-04 1.51e-06 1.29 3.30e-04 2.35e-06 0.41 8.31e-05 4.40e-06 0.97 4.20e-04 6.14e-06 53
78.704922 3.509421 4 0.92 1.77e-04 3.07e-06 0.80 3.64e-04 8.22e-06 1.06 1.19e-03 1.50e-05 0.71 1.13e-03 3.13e-05 0.55 9.01e-04 3.63e-05 49
82.308364 3.531333 5 0.61 1.85e-04 6.80e-06 0.67 4.98e-04 1.59e-05 0.62 1.19e-03 4.31e-05 0.92 2.14e-03 3.90e-05 1.04 3.80e-03 5.28e-05 44
79.080079 3.547841 4 0.46 2.08e-05 8.98e-07 0.67 5.97e-05 1.58e-06 0.61 1.97e-04 6.06e-06 0.77 6.34e-04 1.36e-05 0.70 7.95e-04 1.97e-05 64
78.537652 3.578623 3 0.86 9.40e-04 2.27e-05 0.69 1.57e-03 5.58e-05 0.62 1.92e-03 7.99e-05 -0.31 2.00e-04 7.15e-05 -0.11 2.25e-04 5.06e-05 33
81.046646 3.589327 3 0.71 4.00e-04 1.54e-05 1.08 3.05e-03 5.00e-05 0.49 1.58e-03 9.93e-05 -0.39 3.20e-04 1.53e-04 1.02 4.39e-03 8.26e-05 26
88.736631 3.601855 3 0.77 8.78e-05 2.32e-06 0.53 1.55e-04 7.13e-06 1.05 5.82e-04 8.05e-06 0.74 1.05e-03 2.97e-05 0.44 8.40e-04 4.69e-05 42
85.810647 3.72914 5 1.16 1.14e-03 1.21e-05 1.18 2.14e-03 2.17e-05 0.98 1.56e-03 2.46e-05 1.21 2.53e-03 2.36e-05 1.02 1.99e-03 2.87e-05 43
89.210604 3.77039 3 0.95 1.18e-04 1.88e-06 0.99 3.13e-04 4.56e-06 0.98 5.00e-04 7.49e-06 0.53 6.01e-04 2.55e-05 0.04 6.30e-04 8.25e-05 49
86.940734 3.871321 3 0.39 3.17e-05 1.82e-06 0.66 1.26e-04 3.87e-06 0.66 2.83e-04 8.70e-06 0.55 6.45e-04 2.57e-05 0.63 7.52e-04 2.46e-05 51
76.243966 3.874275 4 1.05 2.08e-03 2.75e-05 0.39 1.34e-03 8.12e-05 0.91 2.54e-03 4.61e-05 1.13 3.59e-03 3.95e-05 1.25 3.78e-03 3.19e-05 45
81.754323 3.994565 4 0.88 9.41e-04 1.96e-05 0.51 6.27e-04 3.08e-05 1.03 1.75e-03 2.59e-05 1.38 2.55e-03 1.69e-05 1.38 2.87e-03 1.89e-05 40
83.927542 4.030938 3 0.81 5.22e-04 1.36e-05 0.68 8.60e-04 2.99e-05 0.91 1.97e-03 4.01e-05 0.45 1.00e-03 5.85e-05 0.49 1.08e-03 5.83e-05 36
87.150322 4.053616 3 0.66 3.91e-05 1.28e-06 0.77 1.71e-04 4.33e-06 0.55 2.04e-04 8.64e-06 0.09 1.84e-04 2.23e-05 0.67 8.52e-04 2.73e-05 45
84.92286 4.064477 3 0.96 1.19e-03 2.70e-05 -1.61 1.27e-05 1.05e-04 0.01 2.90e-04 5.82e-05 0.82 2.40e-03 7.36e-05 1.00 3.53e-03 7.16e-05 24
87.479088 4.243963 4 1.08 7.23e-05 7.56e-07 1.19 2.54e-04 2.06e-06 0.89 3.90e-04 6.39e-06 0.42 3.35e-04 1.59e-05 0.74 8.35e-04 1.90e-05 63
86.078561 4.261335 3 0.37 1.84e-04 1.30e-05 0.70 6.73e-04 2.22e-05 0.22 4.11e-04 4.03e-05 0.74 1.15e-03 3.43e-05 0.62 1.29e-03 5.11e-05 37
82.676045 4.276452 5 0.97 6.73e-04 1.14e-05 0.71 9.02e-04 2.79e-05 0.92 1.73e-03 3.30e-05 1.41 3.13e-03 1.91e-05 1.47 3.34e-03 1.78e-05 40
89.802729 4.285132 4 0.71 2.59e-04 7.00e-06 0.79 6.13e-04 1.36e-05 0.81 7.50e-04 1.61e-05 0.79 1.39e-03 3.15e-05 0.28 5.85e-04 4.27e-05 52
89.17603 4.335588 4 0.30 3.11e-05 2.11e-06 0.94 3.48e-04 5.48e-06 1.12 6.97e-04 7.23e-06 0.78 8.82e-04 2.00e-05 0.70 5.94e-04 1.60e-05 54
78.346388 4.37223 4 0.14 3.05e-05 3.42e-06 0.68 3.15e-04 1.02e-05 0.65 3.89e-04 1.34e-05 0.95 7.87e-04 1.38e-05 1.04 1.12e-03 1.58e-05 42
84.046154 4.483281 3 0.74 5.07e-04 1.38e-05 0.64 6.75e-04 2.32e-05 0.68 9.59e-04 2.98e-05 -0.12 2.36e-04 4.68e-05 -0.00 2.87e-04 4.30e-05 45
89.055967 4.53221 3 0.62 1.53e-04 5.58e-06 0.72 4.31e-04 1.25e-05 0.79 6.01e-04 1.48e-05 0.40 5.92e-04 3.56e-05 0.59 1.08e-03 4.21e-05 44
87.173684 4.596911 3 0.66 1.42e-04 4.15e-06 0.91 4.12e-04 6.73e-06 0.74 5.97e-04 1.47e-05 0.38 5.93e-04 3.33e-05 0.53 1.20e-03 4.70e-05 56
88.531197 4.607167 5 0.80 2.39e-05 5.88e-07 1.15 1.92e-04 2.09e-06 0.99 3.20e-04 5.05e-06 0.87 1.23e-03 2.55e-05 0.90 1.27e-03 2.45e-05 42
78.931741 4.619718 3 0.12 5.44e-05 6.25e-06 0.35 2.46e-04 1.64e-05 0.66 9.31e-04 3.07e-05 0.74 2.36e-03 6.49e-05 1.06 3.97e-03 5.21e-05 44
88.566783 4.738902 5 0.94 5.78e-04 1.08e-05 1.20 2.40e-03 2.51e-05 1.40 4.59e-03 3.03e-05 0.85 2.13e-03 4.93e-05 1.06 3.81e-03 5.47e-05 37
80.096611 4.78835 3 0.19 2.47e-04 2.37e-05 0.72 9.46e-04 2.68e-05 0.26 5.98e-04 4.83e-05 0.71 8.98e-04 2.57e-05 0.89 1.55e-03 2.98e-05 46
83.99228 4.894302 5 0.76 1.85e-04 4.14e-06 0.90 5.74e-04 9.36e-06 0.78 8.62e-04 1.86e-05 1.06 2.67e-03 3.01e-05 1.07 2.93e-03 3.28e-05 59
82.742827 4.909873 3 -0.38 5.83e-05 2.62e-05 0.96 3.58e-03 7.29e-05 1.26 5.45e-03 5.58e-05 1.23 6.81e-03 7.45e-05 -0.07 2.86e-04 6.19e-05 29
80.726581 4.948764 4 0.82 1.29e-04 3.16e-06 0.37 1.62e-04 1.11e-05 0.64 6.20e-04 2.32e-05 0.62 1.03e-03 4.04e-05 0.76 1.74e-03 4.95e-05 38
86.180973 5.048584 4 1.14 1.78e-03 2.40e-05 0.53 1.04e-03 5.65e-05 0.91 2.53e-03 5.81e-05 0.78 2.00e-03 6.15e-05 0.68 1.25e-03 4.79e-05 29
80.659427 5.062872 3 0.61 1.63e-04 5.84e-06 0.43 2.41e-04 1.30e-05 0.61 5.66e-04 1.99e-05 0.52 6.56e-04 2.83e-05 0.88 1.67e-03 3.19e-05 48
76.638606 5.153291 3 0.60 4.53e-04 1.67e-05 0.64 8.31e-04 2.77e-05 0.49 9.54e-04 4.52e-05 0.66 1.12e-03 3.59e-05 0.73 1.57e-03 4.23e-05 47
77.109813 5.173586 5 0.73 4.26e-04 9.44e-06 0.68 6.57e-04 1.62e-05 0.63 6.98e-04 1.95e-05 0.72 1.06e-03 2.43e-05 1.09 2.19e-03 2.15e-05 70
82.609962 5.183867 5 0.80 8.08e-05 2.08e-06 0.79 1.51e-04 3.94e-06 1.02 4.38e-04 6.84e-06 1.08 5.00e-04 6.78e-06 1.12 8.96e-04 1.11e-05 38
87.215577 5.224429 4 0.59 1.34e-04 4.94e-06 0.98 7.17e-04 1.08e-05 0.98 8.01e-04 1.21e-05 0.73 6.38e-04 1.68e-05 0.78 1.04e-03 2.46e-05 49
75.866068 5.25004 4 0.88 7.71e-04 1.97e-05 0.82 1.52e-03 4.38e-05 0.49 1.27e-03 7.81e-05 0.79 1.69e-03 5.28e-05 1.22 3.97e-03 4.57e-05 27
89.926626 5.255298 3 0.86 1.03e-04 2.23e-06 0.67 2.05e-04 6.91e-06 0.59 5.07e-04 2.08e-05 0.52 1.39e-03 6.72e-05 0.81 3.57e-03 8.65e-05 40
81.823238 5.261538 4 0.73 4.25e-04 1.20e-05 1.18 1.40e-03 1.40e-05 0.55 6.58e-04 2.81e-05 1.19 2.01e-03 1.97e-05 1.26 2.74e-03 2.29e-05 43
78.815286 5.324327 3 1.08 5.84e-04 6.51e-06 0.89 9.57e-04 1.67e-05 1.16 2.16e-03 2.00e-05 -0.20 1.99e-04 4.25e-05 -0.15 2.25e-04 4.28e-05 55
83.898259 5.404588 3 0.71 1.17e-04 3.59e-06 0.54 3.07e-04 1.38e-05 0.83 8.45e-04 1.95e-05 -0.72 8.08e-05 6.69e-05 0.68 1.84e-03 6.03e-05 41
83.193699 5.416062 5 1.05 1.06e-03 1.72e-05 0.76 1.04e-03 3.33e-05 0.90 2.17e-03 5.02e-05 0.93 2.31e-03 4.98e-05 0.91 2.27e-03 5.11e-05 30
86.175485 5.443543 3 0.07 1.18e-04 1.53e-05 0.90 1.25e-03 2.39e-05 0.54 5.48e-04 2.43e-05 1.27 3.39e-03 2.78e-05 0.76 1.28e-03 3.42e-05 43
83.733354 5.492444 3 0.63 4.43e-04 2.19e-05 0.95 2.18e-03 5.20e-05 0.17 4.74e-04 6.77e-05 0.48 1.03e-03 7.23e-05 0.68 1.49e-03 6.68e-05 22
75.274101 5.515039 3 0.62 6.32e-04 2.83e-05 0.44 1.09e-03 7.31e-05 0.49 7.93e-04 4.79e-05 1.09 3.05e-03 4.65e-05 0.94 2.10e-03 4.48e-05 29
79.170995 5.536279 5 1.29 2.23e-03 2.40e-05 0.68 1.62e-03 7.09e-05 1.07 3.23e-03 5.75e-05 0.61 1.49e-03 7.59e-05 1.17 3.84e-03 5.36e-05 23
83.25653 5.656664 3 -0.01 1.75e-05 2.36e-06 0.33 9.58e-05 5.94e-06 0.68 3.52e-04 9.72e-06 0.94 1.19e-03 1.81e-05 0.69 1.32e-03 3.55e-05 57
83.849554 5.66769 4 0.62 8.26e-05 2.68e-06 0.86 2.86e-04 5.29e-06 0.72 2.91e-04 7.39e-06 1.05 9.64e-04 1.15e-05 0.46 4.60e-04 2.14e-05 56
84.916921 5.682413 3 0.69 4.77e-04 1.67e-05 1.28 3.44e-03 3.10e-05 -0.01 3.47e-04 6.04e-05 0.61 1.71e-03 7.15e-05 -0.41 1.37e-04 6.00e-05 34
77.358217 5.693145 5 1.12 9.18e-04 8.90e-06 1.13 1.02e-03 9.71e-06 1.05 9.13e-04 1.04e-05 1.00 1.39e-03 1.81e-05 1.03 1.25e-03 1.51e-05 60
86.443458 5.693267 3 0.90 5.39e-04 1.07e-05 0.37 3.46e-04 2.35e-05 0.85 1.24e-03 2.73e-05 0.71 1.58e-03 4.82e-05 0.38 6.63e-04 4.37e-05 40
80.889843 5.748249 4 0.80 8.61e-04 2.10e-05 0.77 1.18e-03 3.09e-05 -0.16 2.53e-04 5.67e-05 0.70 1.11e-03 3.44e-05 1.10 2.46e-03 3.01e-05 42
81.99521 5.774004 4 0.31 4.60e-05 2.86e-06 0.70 2.56e-04 6.49e-06 0.75 4.68e-04 1.06e-05 0.68 7.80e-04 2.04e-05 0.80 1.19e-03 2.36e-05 63
85.862072 5.825383 5 0.70 1.40e-04 3.96e-06 0.77 3.87e-04 9.35e-06 0.91 5.31e-04 9.34e-06 0.67 6.51e-04 1.98e-05 0.70 9.67e-04 2.77e-05 49
87.043471 5.89636 4 1.29 4.82e-04 3.67e-06 1.25 1.18e-03 9.83e-06 0.77 8.28e-04 2.08e-05 0.65 2.02e-03 6.70e-05 0.52 1.42e-03 6.46e-05 45
88.247554 5.936149 5 0.79 9.16e-05 1.93e-06 1.19 5.54e-04 4.63e-06 1.22 8.47e-04 6.54e-06 1.05 1.05e-03 1.20e-05 1.17 1.21e-03 1.06e-05 60
75.69409 5.963667 3 0.49 2.88e-04 1.35e-05 0.93 1.07e-03 1.82e-05 0.41 5.51e-04 3.08e-05 0.84 1.67e-03 3.50e-05 0.97 1.84e-03 2.82e-05 48
79.404794 5.996767 4 1.02 5.56e-04 8.05e-06 1.57 2.21e-03 9.04e-06 0.78 9.44e-04 2.38e-05 0.01 3.76e-04 5.56e-05 0.74 1.84e-03 5.14e-05 43
86.32141 6.070897 3 0.51 2.39e-04 1.28e-05 0.75 9.08e-04 2.79e-05 0.88 2.75e-03 6.32e-05 0.53 7.74e-04 4.01e-05 1.10 2.47e-03 3.42e-05 33
85.579121 6.081328 5 0.83 2.77e-04 5.90e-06 1.02 1.18e-03 1.63e-05 1.20 2.35e-03 2.12e-05 1.01 1.86e-03 2.62e-05 1.09 2.57e-03 3.04e-05 48
84.546648 6.12144 3 0.33 1.60e-04 9.07e-06 0.58 4.34e-04 1.40e-05 0.63 5.86e-04 1.65e-05 0.75 1.13e-03 2.42e-05 0.89 2.01e-03 3.15e-05 68
88.449393 6.168327 5 0.62 2.14e-04 7.86e-06 0.78 8.13e-04 2.06e-05 1.17 2.17e-03 2.24e-05 1.17 3.04e-03 3.11e-05 1.15 2.05e-03 2.23e-05 43
84.52334 6.172744 3 0.08 1.23e-04 1.58e-05 0.77 8.57e-04 2.27e-05 0.29 5.87e-04 4.60e-05 0.66 1.51e-03 5.06e-05 0.82 2.30e-03 5.44e-05 42
76.070155 6.173519 5 0.72 3.25e-04 8.53e-06 1.08 9.45e-04 1.09e-05 0.96 9.92e-04 1.51e-05 1.14 1.44e-03 1.43e-05 1.22 1.80e-03 1.50e-05 53
89.846574 6.175909 4 0.05 4.34e-05 6.18e-06 0.74 4.43e-04 1.30e-05 0.95 8.82e-04 1.57e-05 0.67 7.77e-04 2.69e-05 1.03 1.97e-03 2.92e-05 39
83.402356 6.181251 3 0.95 6.96e-04 1.30e-05 0.96 1.62e-03 2.94e-05 0.72 1.73e-03 5.49e-05 -0.18 2.07e-04 5.23e-05 -0.04 2.72e-04 4.92e-05 36
84.8082 6.184656 4 0.76 5.00e-04 1.35e-05 0.55 4.74e-04 2.05e-05 0.86 1.19e-03 2.54e-05 1.20 1.91e-03 1.85e-05 1.31 2.04e-03 1.55e-05 42
81.077838 6.219526 4 0.78 8.92e-04 2.29e-05 0.61 9.38e-04 3.54e-05 0.56 9.84e-04 4.20e-05 0.67 1.16e-03 3.86e-05 1.01 2.97e-03 4.43e-05 42
78.814704 6.264893 4 0.64 1.55e-04 5.20e-06 0.74 2.04e-04 5.52e-06 1.01 4.57e-04 6.58e-06 0.52 2.43e-04 1.09e-05 1.10 1.00e-03 1.17e-05 46
88.762757 6.271512 4 0.90 2.63e-04 4.96e-06 0.96 8.73e-04 1.45e-05 0.92 8.04e-04 1.44e-05 0.77 1.36e-03 3.53e-05 0.52 8.83e-04 4.06e-05 44
83.395205 6.273326 5 0.65 7.11e-05 2.17e-06 0.89 2.26e-04 4.04e-06 1.23 4.69e-04 3.75e-06 0.96 5.03e-04 7.50e-06 1.07 6.22e-04 7.33e-06 53
84.359268 6.328342 3 0.66 4.77e-04 1.89e-05 0.64 1.03e-03 4.28e-05 0.35 9.56e-04 7.72e-05 0.23 7.83e-04 8.47e-05 0.97 3.36e-03 6.52e-05 30
89.271136 6.35025 3 0.56 2.50e-04 9.83e-06 0.89 1.21e-03 2.19e-05 0.92 1.22e-03 2.10e-05 -0.26 2.90e-04 7.55e-05 0.70 1.81e-03 5.08e-05 50
88.468584 6.358724 3 1.03 5.23e-04 7.20e-06 -0.45 6.59e-05 2.70e-05 1.22 1.63e-03 1.44e-05 0.58 1.38e-03 5.32e-05 0.68 1.31e-03 4.02e-05 47
81.28532 6.362645 3 1.07 2.77e-03 4.60e-05 0.57 6.84e-04 3.58e-05 0.22 5.14e-04 6.02e-05 1.41 3.58e-03 2.76e-05 1.04 3.37e-03 6.03e-05 26
87.192829 6.37597 4 1.03 1.46e-04 1.96e-06 0.90 4.64e-04 8.39e-06 1.05 7.95e-04 1.01e-05 0.55 6.74e-04 2.72e-05 0.86 1.18e-03 2.36e-05 48
83.356243 6.378567 3 -0.37 3.11e-05 1.09e-05 1.12 1.57e-03 1.78e-05 1.09 2.18e-03 2.67e-05 0.96 3.06e-03 5.01e-05 -0.46 1.27e-04 5.52e-05 44
84.493794 6.437171 4 0.56 4.98e-05 1.81e-06 0.70 1.18e-04 3.07e-06 0.82 3.50e-04 7.03e-06 0.86 7.60e-04 1.39e-05 0.80 1.20e-03 2.48e-05 58
81.854905 6.450962 3 0.75 1.29e-04 3.38e-06 0.91 3.90e-04 7.14e-06 0.72 5.60e-04 1.58e-05 0.30 5.48e-04 4.06e-05 0.05 4.81e-04 6.36e-05 46
81.544673 6.460303 3 0.53 2.70e-04 1.23e-05 0.96 1.34e-03 2.24e-05 1.10 3.19e-03 3.84e-05 0.97 3.67e-03 5.98e-05 -0.26 2.22e-04 6.21e-05 43
83.241738 6.466144 3 1.15 1.57e-03 1.84e-05 1.46 3.68e-03 2.13e-05 1.46 5.49e-03 3.19e-05 -0.41 1.12e-04 4.76e-05 -0.10 2.72e-04 5.73e-05 36
79.229545 6.552656 4 0.52 1.02e-04 4.66e-06 1.29 4.34e-04 3.40e-06 0.89 3.49e-04 6.91e-06 1.07 5.33e-04 6.86e-06 1.23 1.05e-03 9.47e-06 43
80.251132 6.557756 5 0.90 1.42e-04 3.24e-06 0.65 2.86e-04 1.14e-05 1.01 4.92e-04 8.74e-06 1.10 6.75e-04 9.73e-06 1.21 1.14e-03 1.25e-05 31
86.490096 6.649688 5 1.13 8.56e-05 9.52e-07 0.95 1.83e-04 3.13e-06 1.27 6.65e-04 5.43e-06 0.90 9.02e-04 1.71e-05 0.91 1.14e-03 2.14e-05 44
80.440689 6.688791 5 0.85 2.06e-04 5.19e-06 1.42 7.59e-04 5.13e-06 0.94 6.42e-04 1.29e-05 1.17 7.35e-04 8.88e-06 0.96 7.71e-04 1.51e-05 32
89.471681 6.745616 4 0.67 7.10e-04 3.19e-05 0.89 1.34e-03 3.63e-05 -0.09 3.31e-04 8.55e-05 0.69 1.36e-03 5.84e-05 1.19 2.82e-03 3.76e-05 23
78.686031 6.776015 5 0.81 7.19e-04 1.99e-05 1.05 1.82e-03 2.88e-05 1.27 3.19e-03 3.03e-05 0.72 1.05e-03 3.57e-05 1.19 2.94e-03 3.33e-05 32
82.130982 6.87642 3 0.31 1.28e-04 8.29e-06 0.68 4.43e-04 1.20e-05 0.67 5.25e-04 1.47e-05 1.30 2.79e-03 1.83e-05 0.56 7.70e-04 2.76e-05 58
85.396293 7.002393 3 1.13 4.03e-04 4.33e-06 0.67 3.46e-04 1.06e-05 0.77 5.58e-04 1.36e-05 -1.65 7.92e-06 5.16e-05 0.07 2.39e-04 2.92e-05 48
86.73673 7.012848 4 0.19 5.47e-05 5.71e-06 0.74 4.79e-04 1.39e-05 0.75 7.07e-04 2.03e-05 0.69 1.33e-03 4.32e-05 0.99 2.26e-03 3.72e-05 39
86.18467 7.099359 4 0.85 2.28e-04 4.54e-06 0.62 2.97e-04 1.01e-05 1.01 1.00e-03 1.38e-05 0.54 6.62e-04 2.68e-05 0.61 9.90e-04 3.41e-05 50
79.438322 7.128424 3 0.61 7.80e-05 2.50e-06 0.61 1.64e-04 5.22e-06 0.62 3.19e-04 9.91e-06 0.55 5.62e-04 2.07e-05 0.32 3.91e-04 2.41e-05 59
79.357898 7.196656 4 1.33 3.40e-04 2.46e-06 0.53 1.54e-04 7.10e-06 1.22 1.02e-03 9.44e-06 1.37 6.21e-03 4.12e-05 1.26 5.43e-03 4.60e-05 42
82.584969 7.203229 3 0.76 2.30e-04 4.84e-06 0.70 3.77e-04 9.14e-06 0.80 8.15e-04 1.59e-05 0.39 8.74e-04 4.33e-05 0.25 6.89e-04 4.70e-05 67
79.464584 7.205438 5 0.77 1.51e-04 3.52e-06 0.63 2.95e-04 9.50e-06 0.83 1.39e-03 2.79e-05 0.88 2.33e-03 4.16e-05 0.85 2.53e-03 4.92e-05 54
82.548961 7.247995 3 0.35 4.80e-04 4.09e-05 0.67 1.58e-03 6.38e-05 0.10 6.89e-04 1.03e-04 1.01 3.88e-03 7.09e-05 1.17 3.92e-03 5.04e-05 28
79.227696 7.272025 4 1.20 7.11e-04 7.68e-06 1.07 1.01e-03 1.47e-05 0.93 2.74e-03 5.48e-05 -0.32 2.08e-04 7.40e-05 0.99 3.85e-03 6.76e-05 34
88.734804 7.406211 5 0.86 6.93e-05 1.54e-06 0.95 2.47e-04 4.50e-06 2.04 7.90e-04 1.16e-06 1.96 8.71e-04 1.54e-06 0.68 3.21e-04 1.08e-05 38
88.734868 7.406506 5 0.86 6.93e-05 1.54e-06 0.95 2.47e-04 4.50e-06 2.04 7.90e-04 1.16e-06 1.96 8.71e-04 1.54e-06 0.68 3.21e-04 1.08e-05 38
77.692358 7.410589 4 0.59 2.79e-04 1.03e-05 0.78 6.04e-04 1.44e-05 0.70 6.25e-04 1.77e-05 0.92 1.00e-03 1.71e-05 0.86 1.24e-03 2.46e-05 49
78.39539 7.430773 5 0.62 5.67e-05 1.95e-06 0.89 1.52e-04 2.83e-06 0.69 1.62e-04 4.71e-06 0.82 2.78e-04 6.05e-06 0.92 4.55e-04 7.84e-06 48
89.611899 7.438093 5 0.68 2.36e-04 7.80e-06 1.25 2.05e-03 1.79e-05 1.16 1.71e-03 1.85e-05 0.72 1.30e-03 3.87e-05 1.16 2.13e-03 2.30e-05 41
79.210454 7.438449 3 0.76 3.51e-05 7.76e-07 0.73 6.91e-05 1.62e-06 0.49 1.50e-04 6.10e-06 0.65 4.93e-04 1.41e-05 0.40 5.68e-04 2.90e-05 62
77.459084 7.483346 5 0.84 5.01e-05 9.75e-07 1.17 1.72e-04 1.56e-06 0.91 1.76e-04 2.91e-06 0.92 2.69e-04 4.32e-06 1.10 6.11e-04 6.54e-06 56
81.514615 7.514746 3 0.09 1.13e-04 1.17e-05 0.89 1.04e-03 1.72e-05 1.02 1.67e-03 2.04e-05 1.10 3.17e-03 3.16e-05 -0.09 2.57e-04 3.98e-05 62
76.645846 7.594107 5 0.70 7.51e-05 2.58e-06 0.75 2.09e-04 6.30e-06 0.61 2.75e-04 1.15e-05 0.80 3.86e-04 1.04e-05 0.76 5.47e-04 1.64e-05 34
85.199341 7.748694 4 0.51 1.90e-04 8.50e-06 0.64 6.14e-04 2.06e-05 0.98 9.39e-04 1.42e-05 1.22 1.62e-03 1.44e-05 1.36 1.97e-03 1.27e-05 47
82.245545 8.041451 4 0.94 5.37e-04 9.56e-06 0.49 4.11e-04 2.10e-05 0.72 9.87e-04 2.95e-05 0.60 1.27e-03 4.93e-05 0.61 1.66e-03 6.39e-05 41
80.50166 8.079755 3 -0.32 3.21e-05 1.03e-05 1.05 1.30e-03 1.80e-05 0.94 2.01e-03 3.54e-05 0.67 1.41e-03 4.63e-05 0.02 3.28e-04 4.79e-05 42
80.335644 8.127789 5 0.79 3.69e-04 8.78e-06 0.93 7.61e-04 1.31e-05 0.82 1.17e-03 2.59e-05 0.87 1.32e-03 2.63e-05 0.69 1.39e-03 4.15e-05 46
79.24252 8.269971 4 1.02 1.02e-03 1.54e-05 0.88 1.41e-03 2.92e-05 0.65 1.94e-03 6.95e-05 0.70 1.49e-03 4.75e-05 -0.01 2.22e-04 3.63e-05 40
79.774714 8.276093 4 -0.05 3.36e-06 5.92e-07 0.79 4.41e-05 1.11e-06 1.28 2.04e-04 1.69e-06 1.21 2.68e-04 2.61e-06 1.14 5.12e-04 5.84e-06 41
83.087651 8.373328 3 0.94 9.76e-04 2.04e-05 0.21 4.61e-04 5.13e-05 -0.54 9.86e-05 6.18e-05 0.91 1.37e-03 3.02e-05 1.00 2.04e-03 3.68e-05 31
78.005691 8.440156 3 0.14 2.81e-05 3.10e-06 0.91 2.49e-04 4.71e-06 0.47 1.45e-04 7.46e-06 0.77 3.39e-04 8.72e-06 1.02 8.57e-04 1.26e-05 43
80.707879 8.48847 3 0.42 1.28e-04 6.91e-06 0.71 3.50e-04 9.57e-06 0.40 3.24e-04 1.85e-05 0.66 6.10e-04 1.87e-05 0.90 1.43e-03 2.53e-05 50
81.60981 8.538336 3 0.57 1.37e-04 5.24e-06 0.75 3.38e-04 8.54e-06 -0.07 1.72e-04 2.88e-05 0.84 8.02e-04 1.64e-05 0.75 9.40e-04 2.38e-05 50
78.196225 8.581354 3 0.79 4.76e-05 1.11e-06 0.62 7.43e-05 2.60e-06 0.69 2.50e-04 7.43e-06 0.29 1.14e-04 8.63e-06 0.37 2.68e-04 1.67e-05 47
83.178895 8.64849 3 0.31 2.29e-04 2.04e-05 0.80 9.31e-04 2.63e-05 0.61 1.19e-03 5.18e-05 0.58 1.16e-03 5.46e-05 0.97 2.06e-03 4.00e-05 31
79.761777 8.684081 4 0.66 3.37e-04 1.06e-05 0.73 6.46e-04 1.74e-05 0.09 4.54e-04 5.35e-05 0.72 1.36e-03 3.81e-05 1.01 2.60e-03 3.71e-05 47
84.372989 8.767381 3 0.58 3.11e-05 1.14e-06 0.66 9.09e-05 2.77e-06 0.41 1.97e-04 1.06e-05 0.73 6.84e-04 1.77e-05 0.76 1.16e-03 2.79e-05 52
87.219566 8.800533 5 0.84 2.00e-04 4.50e-06 1.11 8.25e-04 9.82e-06 0.95 7.10e-04 1.24e-05 0.83 9.04e-04 2.05e-05 0.98 1.33e-03 2.12e-05 42
84.42832 8.920127 4 0.76 8.93e-05 2.12e-06 1.35 4.16e-04 2.56e-06 1.37 1.08e-03 6.30e-06 0.82 6.07e-04 1.25e-05 0.52 5.93e-04 2.45e-05 53
79.893278 8.978643 3 0.25 2.31e-05 1.70e-06 0.91 1.55e-04 2.50e-06 0.49 3.77e-04 1.59e-05 0.81 1.19e-03 2.40e-05 1.00 2.45e-03 3.26e-05 58
83.039975 9.050961 5 0.79 7.08e-05 1.56e-06 0.93 1.63e-04 2.55e-06 0.64 3.64e-04 1.13e-05 1.04 1.98e-03 2.44e-05 0.73 1.25e-03 3.13e-05 55
79.800101 9.052522 3 0.81 2.00e-04 4.68e-06 0.81 4.09e-04 9.54e-06 0.56 7.52e-04 3.09e-05 0.24 7.76e-04 6.72e-05 0.97 3.58e-03 5.77e-05 44
82.060792 9.056808 4 0.85 7.57e-05 1.66e-06 0.99 2.77e-04 4.38e-06 0.97 7.42e-04 1.23e-05 0.36 2.95e-04 2.02e-05 0.70 1.15e-03 3.59e-05 41
86.219921 9.05891 4 -0.10 3.21e-06 6.26e-07 0.80 1.92e-05 4.74e-07 1.29 1.15e-04 9.13e-07 1.25 2.96e-04 2.56e-06 1.17 4.83e-04 5.09e-06 42
77.947411 9.076846 3 0.96 3.11e-04 4.47e-06 0.81 4.33e-04 8.65e-06 0.51 4.93e-04 1.98e-05 0.68 8.49e-04 2.28e-05 0.29 4.88e-04 3.25e-05 59
86.361787 9.097385 3 0.28 2.58e-05 1.82e-06 0.79 1.68e-04 3.75e-06 1.30 8.09e-04 5.52e-06 0.88 8.09e-04 1.47e-05 0.30 3.27e-04 2.25e-05 54
85.972903 9.119931 5 1.33 1.93e-04 1.35e-06 1.30 3.63e-04 2.70e-06 0.78 3.71e-04 9.12e-06 0.71 5.84e-04 1.69e-05 0.65 6.22e-04 2.09e-05 45
86.061934 9.135612 3 0.65 3.83e-05 1.37e-06 0.76 1.00e-04 2.75e-06 0.81 4.29e-04 1.05e-05 0.17 2.19e-04 2.34e-05 -0.05 2.36e-04 4.18e-05 40
84.128439 9.166938 5 1.08 1.40e-04 1.97e-06 1.09 3.21e-04 4.52e-06 1.13 8.21e-04 1.05e-05 0.95 9.78e-04 1.88e-05 1.28 2.59e-03 2.35e-05 34
79.53583 9.167377 3 0.50 3.83e-04 2.30e-05 1.02 2.07e-03 3.71e-05 0.64 1.55e-03 6.67e-05 0.46 8.30e-04 5.49e-05 0.67 1.09e-03 4.42e-05 28
85.369268 9.179498 3 0.65 5.57e-05 2.18e-06 0.72 1.70e-04 5.79e-06 0.22 1.08e-04 1.16e-05 0.70 8.52e-04 3.01e-05 0.48 4.38e-04 2.59e-05 32
85.961133 9.206953 5 0.69 2.57e-05 8.08e-07 1.06 9.98e-05 1.34e-06 1.14 7.32e-04 8.25e-06 0.93 6.83e-04 1.24e-05 0.92 1.08e-03 1.99e-05 42
83.921014 9.222133 4 0.90 9.50e-05 1.88e-06 0.84 1.21e-04 2.78e-06 1.20 7.10e-04 7.07e-06 1.26 1.16e-03 1.01e-05 0.57 5.15e-04 2.22e-05 40
87.986135 9.22987 3 0.91 4.19e-04 9.11e-06 0.95 1.07e-03 2.14e-05 -0.65 4.48e-05 3.51e-05 -0.41 7.37e-05 3.38e-05 0.82 1.35e-03 3.61e-05 32
84.673923 9.242848 4 1.53 8.35e-04 4.10e-06 0.88 4.99e-04 1.10e-05 -2.37 3.73e-07 1.45e-05 1.21 1.52e-03 1.55e-05 1.06 1.39e-03 2.04e-05 36
85.729148 9.250434 3 -1.09 4.55e-06 1.04e-05 0.40 1.68e-04 1.25e-05 0.75 1.30e-03 4.29e-05 0.87 2.59e-03 6.52e-05 1.04 3.73e-03 6.25e-05 29
84.032256 9.25389 5 0.61 4.01e-04 1.71e-05 0.89 6.40e-04 1.43e-05 0.79 7.94e-04 2.21e-05 1.04 1.69e-03 2.65e-05 1.19 2.75e-03 3.07e-05 34
85.288867 9.256285 5 1.05 5.80e-05 8.25e-07 1.13 1.47e-04 1.76e-06 0.95 4.89e-04 8.84e-06 1.22 1.08e-03 1.04e-05 0.80 7.66e-04 1.95e-05 39
88.471074 9.278534 5 0.66 1.13e-04 5.13e-06 0.91 6.05e-04 1.55e-05 1.00 8.77e-04 1.83e-05 0.82 5.82e-04 1.83e-05 1.24 1.44e-03 1.73e-05 23
86.900591 9.282654 3 0.63 1.40e-05 5.29e-07 0.87 4.89e-05 1.06e-06 -0.12 2.32e-05 4.91e-06 0.73 3.93e-04 1.17e-05 0.45 3.99e-04 2.28e-05 39
85.985785 9.304703 5 1.08 8.05e-05 9.97e-07 1.05 1.74e-04 2.30e-06 1.21 6.80e-04 6.29e-06 1.21 1.24e-03 1.15e-05 0.81 1.16e-03 2.69e-05 45
87.276963 9.348422 3 0.62 9.31e-05 3.93e-06 0.57 2.45e-04 1.15e-05 0.57 5.29e-04 2.45e-05 0.63 8.44e-04 3.47e-05 0.86 1.42e-03 3.42e-05 33
84.659521 9.408961 3 0.79 1.27e-04 3.79e-06 0.86 2.65e-04 6.63e-06 0.22 3.26e-04 3.58e-05 0.51 8.03e-04 4.50e-05 0.88 1.55e-03 3.71e-05 30
87.897298 9.4275 5 0.88 2.76e-04 5.45e-06 1.40 9.45e-04 5.61e-06 0.87 6.18e-04 1.27e-05 1.44 2.19e-03 1.20e-05 1.30 2.10e-03 1.57e-05 44
83.145782 9.521372 3 0.37 2.69e-05 1.52e-06 0.64 7.17e-05 2.16e-06 0.49 2.80e-04 1.21e-05 1.04 1.40e-03 1.69e-05 1.08 2.03e-03 2.22e-05 57
84.23406 9.522973 5 0.67 1.13e-04 4.45e-06 0.64 1.74e-04 7.20e-06 1.18 1.57e-03 1.88e-05 1.10 2.77e-03 4.02e-05 0.95 2.00e-03 4.14e-05 30
82.107725 9.662127 4 0.63 2.89e-04 1.01e-05 0.66 5.36e-04 1.74e-05 0.56 7.44e-04 3.03e-05 0.75 1.50e-03 4.03e-05 0.64 1.16e-03 3.94e-05 45
86.744838 9.701188 3 0.23 1.26e-04 1.25e-05 0.42 4.40e-04 2.77e-05 0.91 1.33e-03 2.73e-05 0.62 9.45e-04 3.78e-05 0.63 8.88e-04 3.48e-05 36
85.778242 9.730345 5 1.30 3.06e-04 2.92e-06 1.22 4.27e-04 4.92e-06 1.07 7.83e-04 1.27e-05 0.74 6.03e-04 2.13e-05 0.80 8.36e-04 2.57e-05 27
86.984751 9.736886 4 -0.25 9.63e-06 3.18e-06 1.16 3.28e-04 4.25e-06 0.86 6.78e-04 1.74e-05 0.89 7.14e-04 1.71e-05 1.14 1.72e-03 2.33e-05 29
82.786733 9.757647 4 1.01 1.58e-04 2.02e-06 0.92 1.96e-04 3.04e-06 0.79 4.40e-04 9.25e-06 0.82 8.37e-04 1.63e-05 0.56 8.18e-04 2.92e-05 59
75.556552 9.773728 5 0.62 2.43e-04 7.02e-06 0.99 7.41e-04 9.01e-06 0.69 6.72e-04 1.62e-05 1.03 1.27e-03 1.42e-05 1.18 2.16e-03 1.72e-05 70
89.791043 9.816448 4 0.53 2.37e-04 1.17e-05 1.06 1.28e-03 1.90e-05 1.08 1.05e-03 1.49e-05 1.15 1.79e-03 2.13e-05 1.16 1.52e-03 1.79e-05 35
82.676796 9.838447 4 0.62 6.00e-04 2.44e-05 0.69 1.05e-03 3.73e-05 0.39 9.93e-04 7.00e-05 0.89 2.32e-03 5.13e-05 1.04 3.05e-03 4.80e-05 34
88.597027 9.849374 3 0.04 7.98e-05 1.29e-05 0.33 2.14e-04 1.77e-05 1.04 1.42e-03 2.27e-05 0.88 1.51e-03 3.54e-05 0.76 1.12e-03 3.44e-05 32
83.5164 9.870082 4 0.37 2.63e-05 1.78e-06 1.13 1.67e-04 1.97e-06 1.29 6.41e-04 5.21e-06 1.42 1.41e-03 8.59e-06 1.12 1.45e-03 1.76e-05 39
84.239585 9.890551 3 0.66 8.22e-05 3.03e-06 0.72 2.53e-04 8.01e-06 0.28 2.93e-04 2.58e-05 0.72 7.95e-04 2.55e-05 0.51 7.03e-04 3.60e-05 36
83.806103 9.923702 3 0.83 3.84e-04 9.53e-06 0.63 3.96e-04 1.54e-05 -0.06 2.76e-04 5.30e-05 -0.33 2.20e-04 7.85e-05 0.65 1.49e-03 5.56e-05 36
82.591074 9.927323 5 0.92 1.31e-04 2.27e-06 0.77 2.09e-04 5.14e-06 1.19 1.03e-03 9.62e-06 1.02 1.31e-03 1.84e-05 1.10 1.73e-03 2.02e-05 47
84.446391 9.96806 3 0.26 3.08e-05 2.94e-06 0.62 1.38e-04 5.74e-06 -0.11 1.43e-04 3.17e-05 0.64 8.64e-04 3.46e-05 0.75 1.26e-03 3.94e-05 33
82.703255 10.089404 5 0.87 1.74e-04 3.50e-06 0.92 3.56e-04 6.29e-06 1.05 1.25e-03 1.63e-05 0.93 1.37e-03 2.38e-05 0.84 1.27e-03 2.74e-05 46
80.926945 10.176835 3 0.73 2.47e-04 7.36e-06 0.76 3.62e-04 1.00e-05 0.08 2.72e-04 3.67e-05 0.61 6.19e-04 2.41e-05 0.45 4.76e-04 2.70e-05 39
77.657136 10.177963 4 0.76 6.15e-04 1.85e-05 0.80 2.41e-03 6.53e-05 -0.68 1.13e-04 9.18e-05 0.78 1.35e-03 3.80e-05 0.80 1.78e-03 4.80e-05 34
79.171676 10.205864 3 1.39 1.22e-03 9.33e-06 1.00 1.26e-03 2.36e-05 1.11 4.16e-03 6.12e-05 -0.11 3.12e-04 7.57e-05 0.21 6.37e-04 7.47e-05 28
85.358277 10.27482 3 0.31 2.06e-04 1.80e-05 0.53 6.46e-04 3.36e-05 0.74 1.81e-03 5.89e-05 1.06 2.45e-03 3.77e-05 1.10 2.29e-03 3.19e-05 32
82.816472 10.322717 4 0.37 2.33e-04 1.40e-05 0.68 4.11e-04 1.21e-05 0.73 7.06e-04 1.85e-05 0.95 1.40e-03 2.21e-05 0.70 9.15e-04 2.53e-05 51
83.229471 10.351791 4 0.55 3.96e-05 1.68e-06 0.84 9.00e-05 1.96e-06 0.99 4.07e-04 6.20e-06 1.21 1.01e-03 9.24e-06 1.06 1.09e-03 1.40e-05 45
78.79294 10.392199 3 -0.31 4.39e-05 1.37e-05 0.83 1.33e-03 3.03e-05 -0.35 1.01e-04 3.51e-05 0.84 1.66e-03 3.70e-05 0.76 1.90e-03 5.06e-05 42
78.529623 10.453205 5 0.69 3.53e-04 1.27e-05 1.03 9.47e-04 1.53e-05 0.86 1.44e-03 3.46e-05 0.72 1.09e-03 3.59e-05 0.88 2.07e-03 4.75e-05 33
83.317632 10.464659 5 1.12 1.69e-04 2.08e-06 0.86 5.13e-04 1.15e-05 1.05 7.79e-04 1.13e-05 1.57 3.71e-03 1.63e-05 1.48 3.91e-03 2.12e-05 38
77.840123 10.480731 4 0.86 8.04e-05 1.72e-06 0.88 2.98e-04 6.00e-06 0.45 3.69e-04 2.01e-05 0.65 1.05e-03 3.59e-05 0.68 1.88e-03 6.02e-05 42
78.876177 10.483015 3 -0.59 1.39e-05 8.09e-06 0.91 7.06e-04 1.31e-05 -0.26 9.40e-05 2.58e-05 0.77 1.47e-03 3.74e-05 0.84 1.69e-03 3.62e-05 45
88.855234 10.54411 3 -0.04 2.03e-05 3.51e-06 0.61 2.11e-04 8.01e-06 0.67 4.82e-04 1.61e-05 0.76 1.26e-03 3.41e-05 0.54 8.13e-04 3.69e-05 41
80.15368 10.555886 4 1.04 3.61e-04 4.52e-06 1.02 5.31e-04 7.03e-06 0.57 8.25e-04 3.10e-05 1.21 1.89e-03 1.63e-05 1.34 2.74e-03 1.72e-05 52
84.209098 10.560405 5 1.33 9.85e-05 7.42e-07 1.17 1.52e-04 1.66e-06 0.86 2.73e-04 5.97e-06 1.44 9.28e-04 5.39e-06 1.16 6.58e-04 7.27e-06 39
82.770118 10.582223 4 0.50 2.56e-04 1.11e-05 0.93 4.18e-04 6.62e-06 1.08 1.09e-03 1.23e-05 1.30 2.01e-03 1.36e-05 0.86 1.07e-03 2.03e-05 54
83.58404 10.650051 3 0.83 9.05e-05 2.28e-06 0.91 2.04e-04 4.26e-06 0.49 3.20e-04 1.76e-05 0.81 1.02e-03 2.66e-05 0.18 4.73e-04 5.28e-05 35
79.72462 10.779323 4 0.78 4.48e-04 1.17e-05 0.82 1.00e-03 2.38e-05 0.38 5.30e-04 3.52e-05 0.85 1.29e-03 2.91e-05 0.78 1.43e-03 3.71e-05 40
85.976697 10.787487 3 0.94 5.44e-04 1.05e-05 0.30 3.19e-04 2.71e-05 0.34 6.74e-04 5.23e-05 0.91 1.62e-03 3.36e-05 0.82 1.32e-03 3.39e-05 35
85.953772 10.792883 4 0.60 1.29e-04 4.87e-06 0.30 1.88e-04 1.43e-05 0.93 6.19e-04 1.10e-05 1.26 1.34e-03 1.11e-05 1.03 1.02e-03 1.44e-05 44
83.364909 10.795259 5 1.26 2.52e-04 2.15e-06 1.30 6.85e-04 5.33e-06 0.70 5.95e-04 1.84e-05 0.96 1.42e-03 2.42e-05 1.22 3.02e-03 2.83e-05 41
87.67398 10.812038 5 0.69 1.69e-04 6.27e-06 1.18 9.88e-04 1.18e-05 1.03 1.03e-03 1.73e-05 1.03 1.11e-03 1.86e-05 1.31 1.61e-03 1.43e-05 31
77.989328 10.819563 4 0.28 1.86e-05 1.33e-06 0.80 9.53e-05 2.06e-06 0.71 1.63e-04 4.38e-06 0.70 2.24e-04 6.14e-06 0.78 4.10e-04 9.43e-06 53
80.104016 10.89282 3 0.82 6.73e-04 2.52e-05 0.27 3.80e-04 5.16e-05 0.75 1.10e-03 4.86e-05 0.40 8.35e-04 8.39e-05 0.63 1.45e-03 8.44e-05 16
83.926747 10.943359 5 1.13 2.37e-04 2.59e-06 1.30 6.47e-04 4.72e-06 1.22 1.80e-03 1.60e-05 0.92 1.60e-03 2.81e-05 0.98 2.27e-03 3.45e-05 47
78.766908 11.063991 5 1.04 7.26e-04 1.09e-05 1.07 1.46e-03 2.07e-05 0.90 2.84e-03 6.02e-05 1.19 2.56e-03 2.76e-05 1.09 2.52e-03 3.38e-05 36
75.358482 11.097951 3 0.78 7.76e-04 2.50e-05 0.46 1.09e-03 7.28e-05 -0.36 1.84e-04 8.02e-05 0.93 2.50e-03 5.72e-05 0.86 1.72e-03 4.56e-05 27
85.24327 11.127434 3 0.51 1.21e-04 5.78e-06 0.56 2.74e-04 1.18e-05 0.93 6.11e-04 1.11e-05 0.88 1.13e-03 2.34e-05 1.16 1.82e-03 1.98e-05 41
82.996951 11.179462 4 0.84 6.98e-05 1.56e-06 0.82 1.04e-04 2.45e-06 0.22 8.32e-05 7.76e-06 0.88 8.07e-04 1.65e-05 0.75 9.01e-04 2.48e-05 41
86.583705 11.24387 4 0.85 2.95e-04 7.71e-06 1.09 1.06e-03 1.61e-05 0.42 4.81e-04 3.36e-05 0.80 1.21e-03 3.56e-05 0.98 1.41e-03 2.76e-05 29
79.703546 11.245282 3 0.03 7.41e-05 1.13e-05 0.62 3.91e-04 1.53e-05 0.62 5.96e-04 2.33e-05 0.69 8.40e-04 2.80e-05 0.20 4.95e-04 5.10e-05 37
86.576076 11.287474 4 0.02 6.63e-05 9.58e-06 0.63 4.13e-04 1.49e-05 0.61 5.98e-04 2.23e-05 0.61 7.41e-04 2.78e-05 0.87 1.21e-03 2.52e-05 43
77.656292 11.307848 5 0.97 6.30e-05 1.28e-06 0.98 1.69e-04 3.31e-06 1.14 7.50e-04 1.03e-05 1.19 1.38e-03 1.71e-05 0.83 1.31e-03 3.64e-05 28
89.348181 11.35022 3 0.54 3.15e-04 1.68e-05 0.99 1.23e-03 2.36e-05 0.26 3.51e-04 3.57e-05 0.99 1.55e-03 2.91e-05 0.78 1.03e-03 3.17e-05 29
82.817311 11.425353 4 1.48 7.80e-04 4.27e-06 1.08 1.34e-03 1.88e-05 0.51 5.54e-04 2.86e-05 1.06 3.63e-03 5.27e-05 0.87 3.00e-03 6.76e-05 36
82.569552 11.506129 5 0.69 2.58e-04 8.38e-06 0.95 8.30e-04 1.47e-05 0.91 2.22e-03 4.27e-05 1.24 3.39e-03 3.06e-05 1.22 3.89e-03 3.70e-05 40
78.392188 11.541431 3 0.84 5.32e-04 1.16e-05 0.13 1.92e-04 2.17e-05 0.60 9.77e-04 3.69e-05 0.46 6.56e-04 3.47e-05 0.96 2.28e-03 3.80e-05 44
78.733174 11.605392 5 0.61 2.59e-04 9.02e-06 1.21 9.78e-04 8.49e-06 0.65 6.33e-04 1.99e-05 1.00 1.37e-03 1.95e-05 1.02 1.50e-03 2.03e-05 50
82.440355 11.609291 4 0.68 2.45e-05 7.71e-07 0.82 6.85e-05 1.56e-06 0.68 2.27e-04 7.17e-06 1.04 9.92e-04 1.36e-05 0.44 4.75e-04 2.57e-05 44
83.258631 11.619836 4 -0.15 5.19e-05 1.33e-05 1.38 1.10e-03 8.21e-06 0.89 1.17e-03 2.72e-05 0.83 1.22e-03 3.21e-05 1.03 1.25e-03 2.08e-05 31
75.184692 11.737751 4 0.82 6.55e-04 1.71e-05 0.49 9.15e-04 5.02e-05 0.79 1.62e-03 4.49e-05 1.19 2.55e-03 2.83e-05 1.27 3.56e-03 3.30e-05 34
87.77819 11.793199 3 0.44 2.25e-04 1.62e-05 0.83 1.43e-03 4.22e-05 -0.05 3.66e-04 8.11e-05 0.79 1.29e-03 4.20e-05 0.76 1.70e-03 5.87e-05 25
84.140726 11.827303 4 0.45 1.02e-04 5.15e-06 0.86 4.68e-04 9.19e-06 0.91 9.34e-04 1.63e-05 1.38 2.91e-03 1.72e-05 1.18 1.88e-03 1.75e-05 50
82.271362 11.855191 4 0.91 5.54e-05 9.60e-07 0.78 7.33e-05 1.70e-06 0.66 2.21e-04 6.75e-06 0.85 7.13e-04 1.41e-05 0.45 4.81e-04 2.37e-05 51
82.361232 11.862457 3 0.01 3.18e-05 5.22e-06 1.03 4.03e-04 6.35e-06 0.70 9.40e-04 3.14e-05 0.57 1.05e-03 4.65e-05 0.72 1.57e-03 4.95e-05 36
83.810387 11.952699 4 0.67 1.08e-03 4.86e-05 0.20 4.77e-04 6.40e-05 0.82 2.42e-03 7.77e-05 0.99 1.87e-03 4.12e-05 0.98 1.82e-03 4.08e-05 22
83.2665 11.968348 3 0.61 5.01e-05 1.76e-06 0.67 1.31e-04 3.98e-06 0.92 7.28e-04 1.25e-05 0.42 4.46e-04 2.40e-05 0.55 8.41e-04 3.34e-05 50
88.380692 12.025156 3 0.30 1.25e-04 1.06e-05 0.56 4.54e-04 2.10e-05 0.62 7.89e-04 3.18e-05 0.83 1.80e-03 4.55e-05 0.72 1.17e-03 3.78e-05 35
85.582085 12.029681 4 0.89 2.03e-04 5.00e-06 0.86 6.44e-04 1.70e-05 0.28 9.15e-04 9.23e-05 0.65 1.75e-03 7.52e-05 1.19 5.98e-03 7.46e-05 27
82.574464 12.065432 5 1.19 1.05e-04 9.48e-07 1.16 1.27e-04 1.25e-06 0.97 3.17e-04 4.79e-06 1.21 1.22e-03 1.05e-05 0.84 8.62e-04 1.75e-05 50
85.692929 12.166304 4 0.77 4.05e-04 1.29e-05 0.96 9.84e-04 2.00e-05 0.33 7.06e-04 6.06e-05 1.02 1.76e-03 3.14e-05 1.24 2.54e-03 2.74e-05 29
75.849798 12.171448 4 -0.07 5.42e-05 9.82e-06 0.76 4.20e-04 1.11e-05 1.16 1.75e-03 1.87e-05 0.69 6.56e-04 2.06e-05 0.82 1.10e-03 2.50e-05 43
82.814612 12.189922 4 0.22 2.15e-05 2.05e-06 1.06 2.92e-04 3.94e-06 1.24 1.19e-03 1.07e-05 0.67 9.63e-04 3.24e-05 1.05 2.21e-03 3.11e-05 41
82.867036 12.197503 4 0.47 1.35e-05 6.78e-07 0.90 4.26e-05 7.83e-07 0.87 1.42e-04 2.80e-06 0.76 3.11e-04 7.97e-06 0.86 6.91e-04 1.39e-05 46
82.490242 12.20196 3 0.66 2.00e-04 7.80e-06 0.58 3.89e-04 1.83e-05 1.19 2.33e-03 2.67e-05 0.54 1.58e-03 8.12e-05 1.15 5.79e-03 7.35e-05 31
82.852286 12.203067 5 1.35 2.64e-04 1.81e-06 1.21 3.23e-04 3.05e-06 1.38 2.35e-03 1.52e-05 1.39 3.83e-03 2.43e-05 1.45 4.35e-03 2.39e-05 42
76.573635 12.205333 3 -0.44 3.84e-05 1.72e-05 0.85 1.11e-03 2.58e-05 -1.01 3.34e-05 5.65e-05 0.83 2.04e-03 4.97e-05 0.75 1.31e-03 3.82e-05 37
82.856882 12.214303 4 0.58 1.79e-05 7.12e-07 0.83 5.37e-05 1.20e-06 1.49 5.04e-04 2.43e-06 1.03 7.14e-04 9.98e-06 0.80 6.64e-04 1.57e-05 44
82.519865 12.219263 5 1.03 6.52e-05 1.02e-06 1.14 1.07e-04 1.28e-06 1.28 5.54e-04 4.90e-06 1.38 1.93e-03 1.33e-05 0.98 1.31e-03 2.28e-05 36
82.502628 12.229007 4 0.62 3.49e-05 1.45e-06 0.82 9.42e-05 2.45e-06 0.78 3.28e-04 9.29e-06 0.74 7.52e-04 2.37e-05 0.46 4.81e-04 2.87e-05 34
87.260803 12.233552 3 0.92 2.74e-04 7.05e-06 -0.34 5.31e-05 2.46e-05 0.75 1.62e-03 6.11e-05 -1.17 3.31e-05 1.04e-04 0.95 2.46e-03 5.93e-05 22
82.963697 12.272456 5 0.95 7.79e-05 1.27e-06 1.33 2.47e-04 1.69e-06 0.81 2.53e-04 5.66e-06 1.52 1.55e-03 6.81e-06 1.22 1.23e-03 1.09e-05 47
82.743208 12.327102 3 0.28 1.63e-04 1.31e-05 0.74 6.86e-04 1.91e-05 0.41 6.01e-04 3.55e-05 0.85 1.57e-03 3.39e-05 0.80 1.55e-03 3.71e-05 43
81.913613 12.349599 3 0.54 1.04e-04 5.21e-06 0.99 7.55e-04 1.33e-05 0.95 1.72e-03 3.28e-05 0.25 6.79e-04 6.58e-05 0.69 1.95e-03 6.88e-05 34
83.179393 12.352327 4 1.61 6.27e-04 2.63e-06 0.90 9.10e-04 1.92e-05 -1.13 3.70e-05 8.49e-05 1.53 3.68e-03 1.85e-05 1.54 5.45e-03 2.64e-05 35
83.073824 12.399669 5 0.96 6.33e-05 9.22e-07 0.92 1.27e-04 2.00e-06 0.80 3.18e-04 6.64e-06 1.19 1.37e-03 1.17e-05 0.88 1.36e-03 2.33e-05 58
83.027106 12.401239 4 1.30 7.56e-04 6.08e-06 1.21 1.87e-03 1.85e-05 -0.87 6.81e-05 8.14e-05 1.13 2.92e-03 3.49e-05 1.02 2.70e-03 4.14e-05 39
83.517268 12.406389 5 1.33 5.15e-04 3.94e-06 0.75 3.87e-04 1.14e-05 1.07 1.80e-03 2.49e-05 0.76 1.35e-03 3.84e-05 1.27 4.05e-03 3.60e-05 37
77.208634 12.432563 3 0.38 2.87e-04 2.74e-05 1.22 3.20e-03 4.47e-05 -0.10 3.58e-04 1.04e-04 1.24 2.97e-03 3.95e-05 0.91 1.70e-03 4.86e-05 19
87.781764 12.473982 3 -0.87 1.52e-05 2.25e-05 0.90 1.49e-03 3.72e-05 0.73 1.27e-03 4.69e-05 -0.70 6.50e-05 6.45e-05 1.05 2.76e-03 4.86e-05 25
84.306151 12.488265 5 0.67 5.01e-05 1.66e-06 1.18 2.46e-04 2.49e-06 1.16 8.98e-04 9.68e-06 1.32 1.74e-03 1.28e-05 1.18 1.34e-03 1.35e-05 42
82.954625 12.532848 5 1.38 4.45e-04 2.82e-06 1.35 6.70e-04 4.47e-06 1.53 4.21e-03 1.87e-05 0.94 1.77e-03 3.04e-05 0.97 2.46e-03 3.97e-05 44
77.069884 12.563775 3 1.00 3.74e-04 5.43e-06 1.38 1.57e-03 9.56e-06 1.54 3.24e-03 1.34e-05 -0.33 1.35e-04 4.19e-05 -0.17 1.87e-04 4.02e-05 48
82.650795 12.614579 4 1.25 7.37e-04 7.43e-06 1.12 9.51e-04 1.30e-05 -0.10 2.75e-04 6.27e-05 0.77 2.16e-03 6.59e-05 0.66 1.73e-03 6.74e-05 31
84.049351 12.616895 4 0.35 2.33e-04 1.63e-05 0.82 1.02e-03 2.42e-05 0.77 1.40e-03 3.72e-05 0.93 1.61e-03 2.93e-05 0.91 1.53e-03 2.92e-05 41
84.412129 12.633973 3 0.31 3.12e-05 2.30e-06 0.04 5.19e-05 7.07e-06 0.86 5.41e-04 1.12e-05 1.05 1.04e-03 1.40e-05 0.87 8.22e-04 1.67e-05 44
83.195658 12.662453 4 1.13 5.06e-04 6.45e-06 0.86 7.28e-04 1.71e-05 0.12 5.83e-04 7.66e-05 0.91 1.94e-03 4.12e-05 0.78 2.19e-03 6.24e-05 34
79.201995 12.726803 3 0.66 1.31e-04 4.50e-06 0.98 5.31e-04 8.81e-06 0.84 8.86e-04 2.00e-05 0.12 3.26e-04 3.87e-05 -0.08 2.55e-04 4.86e-05 40
82.670674 12.737833 5 0.83 2.63e-05 5.66e-07 1.18 7.53e-05 7.21e-07 1.14 2.72e-04 2.89e-06 1.16 5.00e-04 5.02e-06 1.21 1.46e-03 1.29e-05 47
81.93156 12.792409 3 0.48 2.19e-04 9.73e-06 0.85 4.22e-04 8.11e-06 0.67 5.37e-04 1.57e-05 0.91 9.89e-04 1.66e-05 0.58 7.26e-04 2.60e-05 55
84.108252 12.802199 4 0.61 1.31e-04 6.10e-06 0.73 2.45e-04 8.58e-06 0.67 4.61e-04 1.87e-05 0.73 6.53e-04 2.30e-05 0.13 2.36e-04 3.34e-05 28
79.538041 12.833041 3 0.24 3.56e-05 4.05e-06 0.57 1.17e-04 6.12e-06 0.90 7.58e-04 1.88e-05 1.13 1.60e-03 2.33e-05 1.16 1.89e-03 2.56e-05 26
82.631696 12.840873 3 0.65 2.47e-05 9.60e-07 1.00 5.71e-05 9.84e-07 0.83 1.53e-04 3.94e-06 0.36 1.30e-04 9.95e-06 0.36 2.64e-04 2.01e-05 33
83.147507 12.91249 5 0.69 2.20e-05 6.61e-07 0.74 4.25e-05 1.15e-06 0.91 1.44e-04 2.59e-06 1.15 4.66e-04 4.89e-06 0.86 5.42e-04 1.11e-05 46
84.494799 12.964905 3 0.58 4.80e-04 2.43e-05 0.95 3.08e-03 6.71e-05 0.59 3.01e-03 1.50e-04 1.28 7.13e-03 7.24e-05 1.16 5.61e-03 7.54e-05 27
89.220169 12.998522 3 0.75 6.53e-04 1.94e-05 0.56 6.83e-04 3.18e-05 0.48 6.59e-04 3.71e-05 0.90 1.22e-03 2.63e-05 0.83 9.81e-04 2.43e-05 35
83.571809 13.041887 4 0.38 1.01e-04 6.07e-06 1.05 5.34e-04 7.02e-06 1.00 7.59e-04 1.10e-05 1.24 1.85e-03 1.55e-05 1.13 1.56e-03 1.70e-05 47
77.700563 13.056238 4 0.13 9.11e-05 9.22e-06 0.96 4.70e-04 7.10e-06 0.76 5.92e-04 1.40e-05 1.21 1.71e-03 1.46e-05 0.90 1.25e-03 2.14e-05 53
89.20683 13.061145 3 0.29 3.06e-04 3.11e-05 0.54 7.25e-04 4.18e-05 0.69 9.70e-04 4.00e-05 0.80 1.68e-03 5.27e-05 0.62 8.27e-04 3.97e-05 25
82.95289 13.092274 5 1.43 2.87e-04 1.54e-06 1.24 4.63e-04 3.84e-06 0.94 4.88e-04 8.06e-06 1.27 2.32e-03 1.81e-05 1.05 2.07e-03 2.64e-05 48
85.906883 13.09577 3 0.58 4.20e-04 1.92e-05 0.49 6.22e-04 3.50e-05 0.61 1.69e-03 7.24e-05 0.75 1.47e-03 4.59e-05 0.83 1.43e-03 3.67e-05 33
84.142869 13.134149 4 0.39 2.45e-05 1.41e-06 0.82 1.07e-04 2.33e-06 0.79 3.49e-04 8.17e-06 1.12 1.22e-03 1.33e-05 1.06 1.42e-03 1.77e-05 49
80.201434 13.182774 4 0.55 4.11e-05 1.83e-06 1.18 2.24e-04 2.34e-06 1.09 9.83e-04 1.25e-05 1.34 1.62e-03 1.16e-05 1.24 2.15e-03 1.95e-05 41
81.615734 13.251413 3 0.66 3.42e-04 1.29e-05 1.26 2.19e-03 2.11e-05 0.65 1.10e-03 4.31e-05 -0.13 1.71e-04 4.03e-05 -0.49 9.72e-05 5.26e-05 33
87.359337 13.264063 4 0.83 3.91e-04 9.47e-06 0.55 3.08e-04 1.40e-05 1.08 1.20e-03 1.60e-05 1.17 1.99e-03 2.17e-05 1.32 2.07e-03 1.60e-05 38
78.587922 13.335723 4 0.38 7.37e-05 4.15e-06 0.76 2.74e-04 6.42e-06 0.72 4.48e-04 1.17e-05 0.70 7.21e-04 1.96e-05 0.68 8.44e-04 2.39e-05 54
80.53328 13.416143 4 0.87 4.52e-04 1.01e-05 0.45 3.54e-04 2.11e-05 0.90 1.66e-03 3.51e-05 1.28 2.45e-03 2.15e-05 1.15 2.53e-03 3.00e-05 36
77.375491 13.464055 3 0.34 1.13e-04 7.65e-06 0.44 3.03e-04 1.63e-05 0.67 8.10e-04 2.58e-05 0.69 8.32e-04 2.50e-05 0.70 9.28e-04 2.79e-05 45
83.529977 13.548966 3 -0.46 1.69e-05 7.55e-06 -0.28 4.23e-05 1.25e-05 0.94 1.12e-03 1.99e-05 0.80 1.08e-03 2.64e-05 0.73 1.51e-03 4.30e-05 42
82.722178 13.560071 4 0.84 2.84e-04 6.62e-06 1.03 6.70e-04 1.01e-05 -0.06 2.55e-04 4.70e-05 1.13 2.55e-03 3.08e-05 1.11 2.04e-03 2.59e-05 38
89.260779 13.56435 3 -0.38 7.90e-06 3.22e-06 -0.19 1.50e-05 3.88e-06 0.85 2.01e-04 4.82e-06 0.91 2.65e-04 5.47e-06 0.93 3.61e-04 7.23e-06 35
84.801246 13.595307 4 0.41 5.31e-05 3.27e-06 1.18 2.64e-04 2.78e-06 0.90 6.81e-04 1.35e-05 0.67 5.42e-04 1.83e-05 0.61 6.16e-04 2.41e-05 40
85.183199 13.642702 5 0.64 1.95e-04 7.03e-06 0.96 5.69e-04 9.89e-06 0.87 8.92e-04 1.89e-05 0.80 1.12e-03 2.78e-05 0.81 1.12e-03 2.74e-05 40
75.618436 13.777162 4 1.01 9.13e-05 1.58e-06 0.98 1.78e-04 3.27e-06 0.60 2.87e-04 1.28e-05 1.10 1.31e-03 1.86e-05 0.76 1.04e-03 3.22e-05 32
88.514062 13.81475 5 0.91 8.70e-04 2.22e-05 0.62 4.62e-04 2.31e-05 0.89 1.04e-03 2.78e-05 1.32 1.54e-03 1.55e-05 1.04 9.15e-04 1.73e-05 23
75.071939 13.816013 5 1.41 1.24e-03 6.10e-06 1.39 4.36e-04 2.22e-06 1.43 1.33e-03 6.13e-06 1.24 3.27e-03 2.37e-05 0.99 2.86e-03 3.62e-05 64
84.702743 13.931896 4 0.38 7.56e-05 4.76e-06 1.16 3.45e-04 3.60e-06 0.97 6.11e-04 9.96e-06 1.12 1.04e-03 1.19e-05 0.95 1.07e-03 1.81e-05 44
81.952741 14.043701 3 0.43 8.09e-05 4.21e-06 0.71 2.28e-04 6.18e-06 0.63 3.36e-04 1.08e-05 0.80 7.23e-04 1.58e-05 0.51 3.70e-04 1.58e-05 52
76.810218 14.11342 4 0.24 6.44e-05 5.34e-06 1.10 4.91e-04 5.65e-06 0.75 6.74e-04 1.75e-05 0.77 6.35e-04 1.56e-05 0.82 8.08e-04 1.78e-05 48
80.879992 14.168856 5 0.78 3.12e-04 7.58e-06 1.13 6.46e-04 7.11e-06 0.91 1.15e-03 2.10e-05 1.37 2.05e-03 1.29e-05 1.27 2.21e-03 1.77e-05 46
85.002954 14.222475 4 0.58 3.57e-04 1.46e-05 0.69 4.48e-04 1.44e-05 0.62 1.34e-03 4.99e-05 1.18 2.23e-03 2.28e-05 0.97 1.69e-03 2.85e-05 41
86.256764 14.290131 3 0.36 1.54e-04 9.80e-06 0.78 4.66e-04 1.14e-05 -0.09 3.05e-04 5.47e-05 0.87 1.41e-03 2.79e-05 0.73 1.05e-03 2.87e-05 46
82.380691 14.332048 4 0.27 9.62e-05 7.42e-06 0.63 3.32e-04 1.11e-05 0.63 7.11e-04 2.40e-05 0.97 1.64e-03 2.53e-05 0.91 1.76e-03 3.07e-05 49
88.884814 14.345292 4 0.91 3.47e-04 6.98e-06 0.95 3.92e-04 7.18e-06 0.95 1.89e-03 3.49e-05 0.49 1.12e-03 5.96e-05 0.91 1.97e-03 4.02e-05 37
82.72803 14.364571 3 0.12 1.29e-04 1.77e-05 0.86 1.59e-03 3.97e-05 -0.54 8.08e-05 5.06e-05 1.03 3.15e-03 5.38e-05 0.80 2.02e-03 5.86e-05 30
83.984075 14.375984 4 0.49 3.23e-05 1.43e-06 1.25 1.76e-04 1.36e-06 1.22 9.27e-04 7.74e-06 1.15 1.62e-03 1.59e-05 0.89 1.52e-03 2.70e-05 53
87.657397 14.379153 3 0.32 4.42e-04 3.75e-05 0.67 1.14e-03 4.38e-05 0.17 6.46e-04 7.82e-05 0.74 1.20e-03 3.88e-05 0.78 1.09e-03 3.24e-05 31
80.126944 14.447115 3 0.17 2.67e-05 2.88e-06 0.89 1.20e-04 2.47e-06 0.45 1.68e-04 9.44e-06 1.01 6.61e-04 1.01e-05 0.85 7.42e-04 1.65e-05 40
89.331939 14.514033 5 0.60 3.35e-04 1.46e-05 0.79 7.96e-04 2.26e-05 1.03 2.16e-03 3.53e-05 1.19 3.10e-03 3.45e-05 0.69 1.17e-03 4.13e-05 33
77.935387 14.60897 5 0.82 4.45e-05 9.42e-07 1.10 1.30e-04 1.45e-06 1.10 5.54e-04 6.21e-06 0.61 5.40e-04 1.84e-05 1.19 1.68e-03 1.52e-05 51
82.918707 14.649624 3 0.48 2.00e-04 1.06e-05 0.65 4.75e-04 1.71e-05 0.54 4.97e-04 2.29e-05 0.87 1.25e-03 2.72e-05 0.79 1.17e-03 3.01e-05 39
83.161618 14.655978 4 1.00 8.67e-04 1.56e-05 0.58 7.80e-04 3.72e-05 1.05 1.81e-03 2.89e-05 1.47 3.84e-03 2.33e-05 1.31 2.90e-03 2.57e-05 31
78.994666 14.664184 5 0.96 2.64e-04 3.79e-06 1.30 6.64e-04 4.46e-06 1.10 1.03e-03 1.10e-05 1.17 1.62e-03 1.47e-05 1.11 1.58e-03 1.63e-05 57
83.500459 14.680411 3 -0.30 3.86e-05 1.28e-05 1.18 1.35e-03 1.49e-05 0.77 1.23e-03 3.45e-05 -0.21 1.42e-04 3.86e-05 1.51 4.06e-03 2.09e-05 36
83.519235 14.707956 3 -0.10 5.90e-05 1.31e-05 1.16 1.38e-03 1.68e-05 0.70 9.60e-04 3.41e-05 -0.27 1.50e-04 4.96e-05 1.55 5.75e-03 2.83e-05 32
89.281399 14.708359 3 -0.27 3.10e-05 1.05e-05 0.62 4.07e-04 1.79e-05 -0.71 3.93e-05 3.66e-05 0.74 1.12e-03 3.72e-05 0.74 1.05e-03 3.52e-05 30
88.673157 14.716325 4 1.00 3.83e-04 6.99e-06 1.03 6.65e-04 1.13e-05 0.29 2.46e-04 2.32e-05 0.77 7.42e-04 2.30e-05 1.06 1.61e-03 2.56e-05 30
77.742676 14.756123 5 0.62 4.43e-04 1.48e-05 1.52 1.50e-03 6.31e-06 1.15 1.47e-03 1.46e-05 1.38 2.03e-03 1.19e-05 1.30 2.11e-03 1.48e-05 51
87.189342 14.828987 3 0.44 3.53e-04 2.25e-05 0.64 1.20e-03 4.80e-05 0.48 1.13e-03 6.53e-05 0.69 1.07e-03 3.81e-05 0.75 9.25e-04 2.90e-05 32
87.666715 14.876593 5 0.83 6.42e-04 1.72e-05 1.01 1.10e-03 1.96e-05 1.01 2.72e-03 4.86e-05 1.33 2.27e-03 1.92e-05 0.96 8.96e-04 1.81e-05 30
77.085005 14.879401 5 0.88 3.24e-04 6.15e-06 1.14 9.84e-04 1.04e-05 0.88 1.17e-03 2.26e-05 0.99 2.22e-03 3.24e-05 0.68 1.16e-03 3.52e-05 48
78.489132 14.884819 4 0.34 6.35e-05 4.26e-06 0.94 4.92e-04 8.27e-06 0.80 6.46e-04 1.52e-05 0.84 1.45e-03 3.09e-05 0.68 1.07e-03 3.29e-05 46
78.019146 14.900688 3 0.45 1.08e-04 5.90e-06 0.83 4.74e-04 1.07e-05 0.47 3.14e-04 1.62e-05 0.81 1.15e-03 2.74e-05 0.65 7.94e-04 2.75e-05 42
85.357099 14.947355 3 0.16 1.37e-04 1.43e-05 1.02 9.20e-04 1.33e-05 0.74 8.73e-04 2.38e-05 0.84 1.47e-03 3.19e-05 0.45 6.53e-04 3.47e-05 44
85.013613 14.990968 3 0.51 2.01e-04 8.82e-06 0.47 2.57e-04 1.24e-05 0.88 8.86e-04 1.67e-05 1.08 1.39e-03 1.66e-05 0.81 1.08e-03 2.38e-05 49

